UTFix: Change Aware Unit Test Repairing using LLM

Software updates, including bug repair and feature additions, are frequent in modern applications but they often leave test suites outdated, resulting in undetected bugs and increased chances of system failures. A recent study by Meta revealed that 14%-22% of software failures stem from outdated tests that fail to reflect changes in the codebase. This highlights the need to keep tests in sync with code changes to ensure software reliability. In this paper, we present UTFix, a novel approach for repairing unit tests when their corresponding focal methods undergo changes. UTFix addresses two critical issues: assertion failure and reduced code coverage caused by changes in the focal method. Our approach leverages language models to repair unit tests by providing contextual information such as static code slices, dynamic code slices, and failure messages. We evaluate UTFix on our generated synthetic benchmarks (Tool-Bench), and real-world benchmarks. Tool- Bench includes diverse changes from popular open-source Python GitHub projects, where UTFix successfully repaired 89.2% of assertion failures and achieved 100% code coverage for 96 tests out of 369 tests. On the real-world benchmarks, UTFix repairs 60% of assertion failures while achieving 100% code coverage for 19 out of 30 unit tests. To the best of our knowledge, this is the first comprehensive study focused on unit test in evolving Python projects. Our contributions include the development of UTFix, the creation of Tool-Bench and real-world benchmarks, and the demonstration of the effectiveness of LLM-based methods in addressing unit test failures due to software evolution.

==> scripts/X.csv <==
proj_name,Static-test_pass/fail,Dynamic-test_pass/fail,Static-Dynamic_test_pass/fail,NO-Trace-test_pass/fail
airtable-python-wrapper,71,71,72,71
ddlparse,0,0,0,0
deprecated,9,9,9,9
django-enumfields,0,0,0,0
django-environ,7,7,7,7
eemeter,119,124,117,115
freezegun,0,0,0,0
gunicorn,27,30,30,31
hupper,1,1,1,1
intervals,1,1,1,1
pid,2,2,2,2
pyairtable,68,67,69,67
scrapyd-client,2,2,1,1


==> scripts/data/Percentage_of_the_coverage_by_existing_test.csv <==
proj_name,test_method,fm_method,coverage_percentage_with_changed_fm,test_pass/fail_with_changed_fm,fm_change_type,coverage_percentage_without_changed_in_fm
django-environ,test_memory_sqlite_url_warns_about_netloc,db_url_config,41.935483870967744,test_pass,"['branch', 'condition', 'refactoring', 'other']",37.80487805
django-environ,test_postgres_complex_db_name_parsing,db_url_config,41.66666666666667,test_pass,"['branch', 'condition', 'statement', 'statement', 'refactoring']",32.92682927
django-environ,test_str,str,14.285714285714285,test_pass,"['branch', 'condition', 'statement', 'documentation']",20
django-environ,test_cast,_cast,45.45454545454545,test_pass,"['branch', 'condition', 'statement', 'control_flow', 'other']",100
django-environ,test_cast_urlstr,_cast_urlstr,57.14285714285714,test_pass,"['branch', 'condition', 'exception_handling', 'error_handling', 'control_flow']",100
eemeter,test_predict_df_matches_input_index,predict,3.7037037037037033,test_pass,"['refactoring', 'condition', 'error_handling', 'performance_optimization', 'control_flow']",1.8181818181818181
eemeter,test_fit_final_model,fit_final_model,71.42857142857143,test_pass,"['exception_handling', 'error_handling', 'condition', 'documentation']",82.35294117647058
eemeter,test_fit_initial_models_from_full_model,fit_initial_models_from_full_model,55.55555555555556,test_pass,"['branch', 'condition', 'error_handling', 'variable', 'documentation']",42.857142857142854
eemeter,test_fit_model,fit_model,68.18181818181817,test_pass,"['exception_handling', 'validation', 'error_handling', 'logging', 'condition', 'documentation']",60.0
eemeter,test_get_idx,get_idx,66.66666666666666,test_pass,"['branch', 'condition', 'exception_handling', 'statement', 'refactoring']",77.77777777777779
eemeter,test_no_weights_obj_fcn,no_weights_obj_fcn,81.81818181818183,test_pass,"['branch', 'logging', 'documentation']",100.0
eemeter,test_obj_fcn_dec,obj_fcn_dec,64.28571428571429,test_pass,"['documentation', 'exception_handling', 'error_handling', 'validation', 'control_flow', 'other']",75.0
eemeter,test_optimizer_run,run,84.21052631578947,test_pass,"['variable', 'variable', 'statement', 'condition', 'documentation', 'error_handling']",75.0
eemeter,test_acf,acf,82.35294117647058,test_pass,"['branch', 'condition', 'statement', 'documentation']",86.66666666666667
eemeter,test_get_k,get_k,86.66666666666667,test_pass,"['branch', 'condition', 'statement', 'documentation']",92.3076923076923
eemeter,test_adaptive_loss_fcn,adaptive_loss_fcn,75.0,test_pass,"['branch', 'documentation']",47.61904761904761
eemeter,test_adaptive_weights,adaptive_weights,80.0,test_pass,"['branch', 'condition', 'error_handling', 'parameter_change', 'other']",66.66666666666666
eemeter,test_remove_outliers,remove_outliers,77.77777777777779,test_pass,"['branch', 'condition', 'control_flow', 'other']",71.42857142857143
eemeter,test_fix_identical_bnds,fix_identical_bnds,14.285714285714285,test_pass,"['branch', 'condition', 'statement', 'error_handling', 'validation']",16.666666666666664
eemeter,test_get_intercept,get_intercept,70.0,test_pass,"['branch', 'condition', 'statement', 'performance_optimization', 'documentation']",83.33333333333334
eemeter,test_get_slope,get_slope,71.42857142857143,test_pass,"['error_handling', 'validation', 'logging', 'performance_optimization', 'other']",92.85714285714286
eemeter,test_get_smooth_coeffs,get_smooth_coeffs,80.95238095238095,test_pass,"['branch', 'condition', 'other']",88.23529411764706
eemeter,test_linear_fit,linear_fit,73.33333333333333,test_pass,"['logging', 'error_handling', 'performance_optimization', 'validation', 'documentation']",87.5
eemeter,test_ellipsoid_K_function,ellipsoid_K_function,90.0,test_pass,"['branch', 'condition', 'control_flow', 'refactoring', 'other']",100.0
eemeter,test_ellipsoid_intersection_test,ellipsoid_intersection_test,50.0,test_pass,"['parameter_change', 'exception_handling', 'condition', 'validation', 'documentation', 'logging']",56.25
eemeter,test_robust_confidence_ellipse,robust_confidence_ellipse,73.91304347826086,test_pass,"['branch', 'condition', 'other']",76.19047619047619
eemeter,test_neg_log_likelihood,neg_log_likelihood,80.0,test_pass,"['validation', 'error_handling', 'exception_handling', 'documentation']",100.0
eemeter,test_OoM,OoM,70.0,test_pass,"['validation', 'error_handling', 'condition', 'documentation']",100.0
eemeter,test_RoundToSigFigs,RoundToSigFigs,86.66666666666667,test_pass,"['branch', 'condition', 'branch', 'validation']",100.0
eemeter,test_fast_std,fast_std,50.0,test_pass,"['variable', 'statement', 'branch', 'documentation']",57.14285714285714
eemeter,test_median_absolute_deviation,median_absolute_deviation,81.81818181818183,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'performance_optimization', 'documentation']",100.0
eemeter,test_np_clip,np_clip,55.55555555555556,test_pass,"['branch', 'condition', 'error_handling', 'type_change', 'refactoring']",42.857142857142854
eemeter,test_t_stat,t_stat,47.82608695652174,test_pass,"['type_change', 'validation', 'error_handling', 'branch', 'condition', 'documentation']",100.0
eemeter,test_unc_factor,unc_factor,76.92307692307693,test_pass,"['validation', 'error_handling', 'branch', 'condition', 'refactoring', 'performance_optimization']",100.0
eemeter,test_create_caltrack_billing_design_matrix,create_caltrack_billing_design_matrix,47.05882352941176,test_pass,"['parameter_change', 'branch', 'branch', 'documentation']",41.17647058823529
eemeter,test_create_caltrack_billing_design_matrix_empty_temp,create_caltrack_billing_design_matrix,50.0,test_pass,"['exception_handling', 'condition', 'validation', 'error_handling', 'branch']",41.17647058823529
eemeter,test_create_caltrack_billing_design_matrix_partial_empty_temp,create_caltrack_billing_design_matrix,42.85714285714285,test_pass,"['exception_handling', 'condition', 'parameter_change', 'logging', 'error_handling', 'validation']",41.17647058823529
eemeter,test_create_caltrack_daily_design_matrix,create_caltrack_daily_design_matrix,52.94117647058824,test_pass,"['parameter_change', 'branch', 'condition', 'exception_handling', 'validation', 'documentation', 'logging']",46.15384615384615
eemeter,test_create_caltrack_hourly_preliminary_design_matrix,create_caltrack_hourly_preliminary_design_matrix,36.0,test_pass,"['parameter_change', 'logging', 'exception_handling', 'documentation', 'condition', 'error_handling']",28.57142857142857
eemeter,test_create_caltrack_hourly_segmented_design_matrices,create_caltrack_hourly_segmented_design_matrices,41.17647058823529,test_pass,"['validation', 'logging', 'other']",11.11111111111111
eemeter,test_fit_caltrack_hourly_model,fit_caltrack_hourly_model,56.25,test_pass,"['branch', 'condition', 'error_handling', 'documentation']",21.875
eemeter,test_fit_caltrack_hourly_model_nans_less_than_week_fit,fit_caltrack_hourly_model,41.66666666666667,test_pass,"['condition', 'branch', 'error_handling', 'validation', 'other']",21.875
eemeter,test_fit_caltrack_hourly_model_nans_less_than_week_predict,fit_caltrack_hourly_model,38.23529411764706,test_pass,"['branch', 'error_handling', 'loop', 'condition', 'refactoring']",21.875
eemeter,test_fit_caltrack_hourly_model_segment,fit_caltrack_hourly_model_segment,54.54545454545454,test_pass,"['exception_handling', 'condition', 'validation', 'error_handling', 'other']",31.914893617021278
eemeter,test_fit_caltrack_hourly_model_segment_single_mode,fit_caltrack_hourly_model_segment,56.66666666666666,test_pass,"['exception_handling', 'condition', 'validation', 'error_handling', 'other']",31.914893617021278
eemeter,test_predict_caltrack_hourly_model_empty_models,fit_caltrack_hourly_model,33.33333333333333,test_pass,"['branch', 'condition', 'error_handling', 'validation']",21.875
eemeter,test_serialize_caltrack_hourly_model,fit_caltrack_hourly_model,35.714285714285715,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'other']",21.875
eemeter,test_metered_savings_cdd_hdd_hourly,metered_savings,47.368421052631575,test_pass,"['branch', 'parameter_change', 'documentation', 'refactoring', 'other']",47.22222222222222
eemeter,test_modeled_savings_cdd_hdd_hourly,modeled_savings,62.16216216216216,test_pass,"['branch', 'method_extraction', 'documentation', 'other']",47.72727272727273
eemeter,test_compute_occupancy_feature,compute_occupancy_feature,57.14285714285714,test_pass,"['branch', 'variable', 'refactoring']",25.0
eemeter,test_compute_occupancy_feature,compute_occupancy_feature,33.33333333333333,test_pass,"['branch', 'variable', 'refactoring']",25.0
eemeter,test_compute_occupancy_feature_hour_of_week_has_nan,compute_occupancy_feature,27.27272727272727,test_pass,"['branch', 'other']",25.0
eemeter,test_compute_temperature_bin_features,compute_temperature_bin_features,85.71428571428571,test_pass,"['variable', 'branch', 'other']",81.48148148148148
eemeter,test_compute_temperature_features_daily_temp_mean,compute_temperature_features,41.935483870967744,test_pass,"['statement', 'statement', 'statement', 'statement', 'control_flow', 'refactoring']",25.850340136054424
eemeter,test_compute_temperature_features_empty_meter_data,compute_temperature_features,5.555555555555555,test_pass,"['refactoring', 'condition', 'statement', 'variable', 'branch', 'error_handling', 'other']",26.53061224489796
eemeter,test_compute_temperature_features_empty_temperature_data,compute_temperature_features,7.6923076923076925,test_pass,"['refactoring', 'condition', 'statement', 'variable', 'branch', 'parameter_immutable', 'error_handling']",27.2108843537415
eemeter,test_compute_temperature_features_hourly_temp_mean,compute_temperature_features,51.16279069767442,test_pass,"['branch', 'condition', 'statement', 'other']",21.08843537414966
eemeter,test_compute_temperature_features_hourly_temp_mean,compute_temperature_features,32.55813953488372,test_pass,"['branch', 'condition', 'statement', 'other']",21.08843537414966
eemeter,test_compute_temperature_features_shorter_temperature_data,compute_temperature_features,40.54054054054054,test_pass,"['statement', 'statement', 'condition', 'branch', 'refactoring', 'other']",25.850340136054424
eemeter,test_compute_temperature_features_with_duplicated_index,compute_temperature_features,24.13793103448276,test_pass,"['statement', 'variable', 'branch', 'statement', 'statement']",4.761904761904762
eemeter,test_compute_time_features_all,compute_time_features,75.0,test_pass,"['refactoring', 'condition', 'branch', 'variable', 'other']",76.0
eemeter,test_compute_time_features_all,compute_time_features,76.19047619047619,test_pass,"['refactoring', 'condition', 'branch', 'variable', 'other']",76.0
eemeter,test_compute_usage_per_day_feature_billing,compute_usage_per_day_feature,66.66666666666666,test_pass,"['branch', 'variable', 'method_extraction', 'documentation']",100.0
eemeter,test_compute_usage_per_day_feature_daily,compute_usage_per_day_feature,71.42857142857143,test_pass,"['branch', 'condition', 'data_structures', 'error_handling', 'other']",100.0
eemeter,test_compute_usage_per_day_feature_hourly,compute_usage_per_day_feature,75.0,test_pass,"['branch', 'statement', 'logging', 'other']",100.0
eemeter,test_compute_usage_per_day_feature_hourly_series_name,compute_usage_per_day_feature,70.0,test_pass,"['branch', 'variable', 'method_extraction']",100.0
eemeter,test_estimate_hour_of_week_occupancy_no_segmentation,estimate_hour_of_week_occupancy,81.25,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'other']",81.81818181818183
eemeter,test_estimate_hour_of_week_occupancy_one_month_segmentation,estimate_hour_of_week_occupancy,75.0,test_pass,"['branch', 'condition', 'error_handling', 'other']",81.81818181818183
eemeter,test_fit_temperature_bins_no_segmentation_with_occupancy,fit_temperature_bins,35.294117647058826,test_pass,"['branch', 'condition', 'statement', 'refactoring', 'other']",20.0
eemeter,test_fit_temperature_bins_with_occupancy_lookup,fit_temperature_bins,43.75,test_pass,"['branch', 'condition', 'refactoring', 'data_structures']",17.894736842105264
eemeter,test_get_missing_hours_of_week_warning_ok,get_missing_hours_of_week_warning,36.36363636363637,test_pass,"['branch', 'variable', 'condition', 'other']",50.0
eemeter,test_get_missing_hours_of_week_warning_triggered,get_missing_hours_of_week_warning,46.66666666666666,test_pass,"['branch', 'other']",50.0
eemeter,test_merge_features,merge_features,84.61538461538461,test_pass,"['branch', 'condition', 'other']",100.0
eemeter,test_meter_data_from_csv,meter_data_from_csv,66.66666666666666,test_pass,"['documentation', 'control_flow', 'statement']",37.93103448275862
eemeter,test_meter_data_from_csv_custom_columns,meter_data_from_csv,66.66666666666666,test_pass,"['documentation', 'control_flow', 'statement']",37.93103448275862
eemeter,test_meter_data_from_csv_daily_freq,meter_data_from_csv,66.66666666666666,test_pass,"['documentation', 'control_flow', 'refactoring', 'other']",44.827586206896555
eemeter,test_meter_data_from_csv_gzipped,meter_data_from_csv,72.22222222222221,test_pass,"['documentation', 'control_flow', 'statement']",41.37931034482759
eemeter,test_meter_data_from_csv_hourly_freq,meter_data_from_csv,66.66666666666666,test_pass,"['branch', 'documentation']",41.37931034482759
eemeter,test_meter_data_from_csv_with_tz,meter_data_from_csv,91.66666666666666,test_pass,"['documentation', 'branch', 'statement', 'parameter_immutable', 'refactoring']",44.827586206896555
eemeter,test_meter_data_from_json_none,meter_data_from_json,14.285714285714285,test_pass,"['documentation', 'error_handling', 'variable', 'variable', 'condition', 'other']",13.513513513513514
eemeter,test_meter_data_from_json_orient_records,meter_data_from_json,65.71428571428571,test_pass,"['api_change', 'error_handling', 'validation', 'type_change', 'condition', 'exception_handling', 'refactoring']",62.16216216216216
eemeter,test_meter_data_from_json_orient_records_with_estimated_false,meter_data_from_json,68.57142857142857,test_pass,"['documentation', 'condition', 'error_handling', 'validation', 'refactoring', 'parameter_change']",64.86486486486487
eemeter,test_meter_data_from_json_orient_records_with_estimated_true,meter_data_from_json,68.57142857142857,test_pass,"['parameter_immutable', 'condition', 'error_handling', 'validation', 'data_structures', 'refactoring', 'documentation', 'other']",64.86486486486487
eemeter,test_meter_data_to_csv,meter_data_to_csv,50.0,test_pass,"['branch', 'exception_handling', 'logging', 'control_flow', 'validation', 'other']",100.0
eemeter,test_temperature_data_from_csv,temperature_data_from_csv,66.66666666666666,test_pass,"['documentation', 'branch', 'condition', 'refactoring']",37.03703703703704
eemeter,test_temperature_data_from_csv_custom_columns,temperature_data_from_csv,66.66666666666666,test_pass,"['documentation', 'branch', 'condition', 'refactoring']",37.03703703703704
eemeter,test_temperature_data_from_csv_gzipped,temperature_data_from_csv,72.22222222222221,test_pass,"['documentation', 'branch', 'condition', 'refactoring']",40.74074074074074
eemeter,test_temperature_data_from_csv_hourly_freq,temperature_data_from_csv,66.66666666666666,test_pass,"['documentation', 'branch', 'condition', 'refactoring']",44.44444444444444
eemeter,test_temperature_data_from_csv_with_tz,temperature_data_from_csv,77.77777777777779,test_pass,"['documentation', 'branch', 'refactoring']",44.44444444444444
eemeter,test_temperature_data_from_json_orient_list,temperature_data_from_json,42.85714285714285,test_pass,"['parameter_change', 'branch', 'condition', 'api_change', 'error_handling', 'documentation', 'refactoring']",75.0
eemeter,test_temperature_data_to_csv,temperature_data_to_csv,76.92307692307693,test_pass,"['variable', 'branch', 'exception_handling']",100.0
eemeter,test_json_billing,to_json,57.14285714285714,test_pass,"['condition', 'exception_handling', 'branch', 'error_handling']",100.0
eemeter,test_json_daily,to_json,50.0,test_pass,"['error_handling', 'logging', 'control_flow']",100.0
eemeter,test_json_hourly,to_json,16.666666666666664,test_pass,"['exception_handling', 'logging', 'branch', 'other']",50.0
eemeter,test_load_sample_billing_monthly,load_sample,84.21052631578947,test_pass,"['parameter_change', 'branch', 'condition', 'documentation', 'refactoring', 'error_handling']",52.94117647058824
eemeter,test_load_sample_daily,load_sample,84.21052631578947,test_pass,"['parameter_change', 'branch', 'condition', 'refactoring', 'error_handling', 'documentation', 'control_flow']",50.0
eemeter,test_load_sample_hourly,load_sample,84.21052631578947,test_pass,"['parameter_change', 'branch', 'condition', 'refactoring', 'error_handling', 'documentation', 'control_flow']",50.0
eemeter,test_samples,samples,71.42857142857143,test_pass,"['branch', 'condition', 'control_flow', 'documentation']",100.0
eemeter,test_iterate_segmented_dataset_no_segmentation,iterate_segmented_dataset,80.76923076923077,test_pass,"['branch', 'control_flow', 'other']",55.55555555555556
eemeter,test_iterate_segmented_dataset_with_processor,iterate_segmented_dataset,66.66666666666666,test_pass,"['branch', 'condition', 'control_flow', 'other']",47.22222222222222
eemeter,test_iterate_segmented_dataset_with_segmentation,iterate_segmented_dataset,65.625,test_pass,"['branch', 'other', 'documentation']",55.55555555555556
eemeter,test_segment_time_series_drop_zero_weight_segments,segment_time_series,68.18181818181817,test_pass,"['branch', 'variable', 'condition', 'documentation', 'other']",64.70588235294117
eemeter,test_segment_time_series_one_month,segment_time_series,38.88888888888889,test_pass,"['branch', 'condition', 'documentation', 'other']",47.05882352941176
eemeter,test_segment_time_series_single,segment_time_series,61.11111111111112,test_pass,"['variable', 'statement', 'branch', 'condition']",47.05882352941176
eemeter,test_segment_time_series_three_month,segment_time_series,50.0,test_pass,"['documentation', 'branch', 'condition', 'other']",47.05882352941176
eemeter,test_segment_time_series_three_month_weighted,segment_time_series,38.88888888888889,test_pass,"['branch', 'condition', 'condition', 'documentation', 'other']",47.05882352941176
eemeter,test_add_freq,add_freq,77.77777777777779,test_pass,"['condition', 'error_handling', 'other']",57.14285714285714
eemeter,test_as_freq_daily,as_freq,2.272727272727273,test_pass,"['branch', 'method_extraction', 'condition', 'other']",1.8867924528301887
eemeter,test_as_freq_daily_all_nones,as_freq,2.272727272727273,test_pass,"['branch', 'method_extraction', 'other']",1.8867924528301887
eemeter,test_as_freq_daily_all_nones_instantaneous,as_freq,3.333333333333333,test_pass,"['branch', 'condition', 'control_flow', 'other']",1.8867924528301887
eemeter,test_as_freq_daily_temperature,as_freq,2.1739130434782608,test_pass,"['branch', 'error_handling', 'method_extraction', 'branch', 'documentation']",1.8867924528301887
eemeter,test_as_freq_daily_temperature_monthly,as_freq,2.380952380952381,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'other']",1.8867924528301887
eemeter,test_as_freq_daily_to_daily,as_freq,2.272727272727273,test_pass,"['statement', 'branch', 'documentation']",1.8867924528301887
eemeter,test_as_freq_empty,as_freq,2.3255813953488373,test_pass,"['branch', 'condition', 'statement', 'other']",1.8867924528301887
eemeter,test_as_freq_hourly,as_freq,2.380952380952381,test_pass,"['branch', 'documentation', 'other']",1.8867924528301887
eemeter,test_as_freq_hourly_temperature,as_freq,2.380952380952381,test_pass,"['branch', 'error_handling', 'validation', 'documentation', 'other']",1.8867924528301887
eemeter,test_as_freq_hourly_to_daily,as_freq,2.3255813953488373,test_pass,"['branch', 'condition', 'statement', 'other']",1.8867924528301887
eemeter,test_as_freq_hourly_to_daily_include_coverage,as_freq,2.3255813953488373,test_pass,"['branch', 'condition', 'statement', 'other']",1.8867924528301887
eemeter,test_as_freq_month_start,as_freq,2.631578947368421,test_pass,"['condition', 'branch', 'other']",1.8867924528301887
eemeter,test_as_freq_month_start_temperature,as_freq,2.631578947368421,test_pass,"['condition', 'branch', 'other']",1.8867924528301887
eemeter,test_as_freq_not_series,as_freq,2.272727272727273,test_pass,"['branch', 'error_handling', 'method_extraction', 'condition', 'documentation']",1.8867924528301887
eemeter,test_as_freq_perserves_nulls,as_freq,2.631578947368421,test_pass,"['documentation', 'error_handling', 'refactoring', 'validation', 'other']",1.8867924528301887
eemeter,test_clean_caltrack_billing_daily_data_billing,clean_caltrack_billing_daily_data,30.0,test_pass,"['branch', 'condition', 'statement', 'other']",42.857142857142854
eemeter,test_clean_caltrack_billing_daily_data_daily,clean_caltrack_billing_daily_data,44.44444444444444,test_pass,"['statement', 'api_change', 'other']",57.14285714285714
eemeter,test_clean_caltrack_billing_daily_data_daily_local_tz,clean_caltrack_billing_daily_data,37.5,test_pass,"['variable', 'branch', 'exception_handling', 'loop']",57.14285714285714
eemeter,test_clean_caltrack_billing_daily_data_hourly,clean_caltrack_billing_daily_data,58.333333333333336,test_pass,"['branch', 'condition', 'refactoring', 'other']",57.14285714285714
eemeter,test_clean_caltrack_billing_data_estimated,clean_caltrack_billing_data,89.65517241379311,test_pass,"['statement', 'condition', 'refactoring', 'other']",70.0
eemeter,test_clean_caltrack_billing_data_uneven_datetimes,clean_caltrack_billing_data,42.85714285714285,test_pass,"['branch', 'branch', 'condition', 'documentation', 'other']",42.5
eemeter,test_clean_caltrack_daily_data_hourly,downsample_and_clean_caltrack_daily_data,85.71428571428571,test_pass,"['condition', 'variable', 'branch']",66.66666666666666
eemeter,test_clean_caltrack_daily_data_hourly_local_tz,downsample_and_clean_caltrack_daily_data,58.333333333333336,test_pass,"['branch', 'loop', 'other']",66.66666666666666
eemeter,test_day_counts,day_counts,9.090909090909092,test_pass,"['branch', 'variable', 'documentation', 'refactoring']",14.285714285714285
eemeter,test_day_counts_empty_series,day_counts,7.142857142857142,test_pass,"['exception_handling', 'branch', 'logging', 'other']",14.285714285714285
eemeter,test_format_energy_data_for_caltrack_billing,format_energy_data_for_caltrack,58.06451612903226,test_pass,"['branch', 'method_extraction', 'documentation']",66.66666666666666
eemeter,test_format_energy_data_for_caltrack_daily,format_energy_data_for_caltrack,56.66666666666666,test_pass,"['branch', 'statement', 'documentation']",62.96296296296296
eemeter,test_format_energy_data_for_caltrack_hourly,format_energy_data_for_caltrack,66.66666666666666,test_pass,"['branch', 'statement', 'refactoring']",59.25925925925925
eemeter,test_format_temperature_data_for_caltrack,format_temperature_data_for_caltrack,80.0,test_pass,"['condition', 'type_change', 'error_handling', 'data_structures']",100.0
eemeter,test_get_baseline_data,get_baseline_data,45.94594594594595,test_pass,"['variable', 'condition', 'refactoring', 'statement', 'error_handling', 'other']",37.704918032786885
eemeter,test_get_baseline_data_end_gap,get_baseline_data,37.5,test_pass,"['branch', 'statement', 'other']",34.42622950819672
eemeter,test_get_baseline_data_n_days_billing_period_overshoot,get_baseline_data,46.66666666666666,test_pass,"['statement', 'condition', 'refactoring', 'documentation', 'other']",42.62295081967213
eemeter,test_get_baseline_data_start_gap,get_baseline_data,35.9375,test_pass,"['variable', 'method_extraction']",34.42622950819672
eemeter,test_get_baseline_data_too_far_from_date,get_baseline_data,50.84745762711864,test_pass,"['variable', 'method_extraction']",47.540983606557376
eemeter,test_get_baseline_data_with_end,get_baseline_data,36.507936507936506,test_pass,"['branch', 'condition', 'other']",37.704918032786885
eemeter,test_get_baseline_data_with_end_no_max_days,get_baseline_data,34.84848484848485,test_pass,"['variable', 'statement', 'branch']",34.42622950819672
eemeter,test_get_baseline_data_with_ignored_gap,get_baseline_data,50.0,test_pass,"['condition', 'statement', 'variable']",39.34426229508197
eemeter,test_get_baseline_data_with_overshoot,get_baseline_data,49.09090909090909,test_pass,"['refactoring', 'statement', 'other']",44.26229508196721
eemeter,test_get_baseline_data_with_overshoot_and_ignored_gap,get_baseline_data,58.333333333333336,test_pass,"['statement', 'condition', 'error_handling', 'other']",45.90163934426229
eemeter,test_get_baseline_data_with_timezones,get_baseline_data,40.38461538461539,test_pass,"['condition', 'variable', 'statement', 'refactoring', 'other']",37.704918032786885
eemeter,test_get_reporting_data,get_reporting_data,44.680851063829785,test_pass,"['branch', 'statement', 'other']",39.285714285714285
eemeter,test_get_reporting_data_end_gap,get_reporting_data,40.35087719298245,test_pass,"['condition', 'error_handling', 'refactoring', 'other']",35.714285714285715
eemeter,test_get_reporting_data_start_gap,get_reporting_data,38.983050847457626,test_pass,"['condition', 'error_handling', 'refactoring', 'other']",35.714285714285715
eemeter,test_get_reporting_data_with_ignored_gap,get_reporting_data,48.888888888888886,test_pass,"['statement', 'branch', 'error_handling', 'logging']",41.07142857142857
eemeter,test_get_reporting_data_with_overshoot,get_reporting_data,56.52173913043478,test_pass,"['variable', 'other']",46.42857142857143
eemeter,test_get_reporting_data_with_overshoot_and_ignored_gap,get_reporting_data,52.94117647058824,test_pass,"['variable', 'branch', 'condition', 'other']",48.214285714285715
eemeter,test_get_reporting_data_with_start,get_reporting_data,47.82608695652174,test_pass,"['statement', 'branch', 'error_handling', 'other']",39.285714285714285
eemeter,test_get_reporting_data_with_start_no_max_days,get_reporting_data,38.46153846153847,test_pass,"['branch', 'statement', 'other']",35.714285714285715
eemeter,test_get_reporting_data_with_timezones,get_reporting_data,46.66666666666666,test_pass,"['statement', 'branch', 'error_handling', 'other']",39.285714285714285
eemeter,test_get_terms_custom_term_labels,get_terms,60.0,test_pass,"['statement', 'branch', 'parameter_change', 'refactoring', 'other']",37.5
eemeter,test_get_terms_default_term_labels,get_terms,50.0,test_pass,"['refactoring', 'condition', 'other']",37.5
eemeter,test_get_terms_nearest,get_terms,51.11111111111111,test_pass,"['branch', 'condition', 'statement']",39.285714285714285
eemeter,test_get_terms_strict,get_terms,46.66666666666666,test_pass,"['branch', 'condition', 'statement', 'other']",37.5
eemeter,test_overwrite_partial_rows_with_nan,overwrite_partial_rows_with_nan,66.66666666666666,test_pass,"['condition', 'branch', 'error_handling', 'performance_optimization']",100.0
eemeter,test_remove_duplicates_df,remove_duplicates,14.285714285714285,test_pass,"['branch', 'condition', 'error_handling', 'documentation', 'validation']",50.0
eemeter,test_remove_duplicates_series,remove_duplicates,14.285714285714285,test_pass,"['branch', 'condition', 'error_handling', 'documentation', 'other']",50.0
eemeter,test_trim_two_dataframes,trim,66.66666666666666,test_pass,"['statement', 'branch', 'other']",78.26086956521739
freezegun,test_bad_time_argument,freeze_time,80.0,test_pass,"['validation', 'error_handling', 'branch', 'logging', 'other']",47.05882353
freezegun,test_bad_time_argument,freeze_time,77.27272727272727,test_pass,['other'],47.05882353
freezegun,test_move_to,move_to,33.33333333333333,test_pass,"['branch', 'condition', 'variable', 'exception_handling', 'statement']",33.33333333
freezegun,test_move_to,move_to,33.33333333333333,test_pass,"['variable', 'condition', 'exception_handling', 'branch', 'statement']",33.33333333
freezegun,test_move_to,move_to,33.33333333333333,test_pass,"['variable', 'condition', 'statement']",33.33333333
freezegun,test_move_to,move_to,33.33333333333333,test_pass,['variable'],33.33333333
freezegun,test_astimezone,astimezone,62.5,test_pass,"['branch', 'condition', 'error_handling', 'performance_optimization', 'other']",100
freezegun,test_astimezone,astimezone,71.42857142857143,test_pass,"['branch', 'condition', 'error_handling', 'other']",100
freezegun,test_astimezone,astimezone,80.0,test_pass,"['condition', 'other']",100
freezegun,test_astimezone,astimezone,75.0,test_pass,"['condition', 'other']",100
freezegun,test_astimezone_tz_none,astimezone,85.71428571428571,test_pass,"['condition', 'error_handling', 'refactoring', 'other']",100
freezegun,test_ticking_tick,tick,75.0,test_pass,"['branch', 'loop', 'condition', 'other']",75
freezegun,test_ticking_tick,tick,75.0,test_pass,"['condition', 'other']",75
gunicorn,test_arbiter_reexec_limit_child,reexec,19.047619047619047,test_pass,"['condition', 'logging', 'branch', 'documentation']",22.72727273
gunicorn,test_arbiter_reexec_limit_parent,reexec,20.0,test_pass,"['condition', 'branch', 'logging', 'documentation']",18.18181818
gunicorn,test_arbiter_reexec_passing_gunicorn_sockets,reexec,57.14285714285714,test_pass,"['condition', 'logging', 'variable', 'branch']",59.09090909
gunicorn,test_arbiter_reexec_passing_systemd_sockets,reexec,63.63636363636363,test_pass,"['condition', 'error_handling', 'logging', 'control_flow', 'documentation']",63.63636364
gunicorn,test_callable_validation_for_string,validate_callable,81.81818181818183,test_pass,"['branch', 'condition', 'statement']",81.81818182
gunicorn,test_default_config_file,get_default_config_file,44.44444444444444,test_pass,"['branch', 'condition', 'statement']",66.66666667
gunicorn,test_load_config_module,cfg_module,57.14285714285714,test_pass,"['branch', 'condition', 'environment', 'control_flow', 'other']",100
gunicorn,test_nworkers_changed,nworkers_changed,12.5,test_pass,"['branch', 'condition', 'error_handling', 'validation']",66.66666667
gunicorn,test_post_request,post_request,12.5,test_pass,"['branch', 'condition', 'control_flow', 'other']",66.66666667
gunicorn,test_eof_reader_read,read,5.263157894736842,test_pass,"['branch', 'condition', 'performance_optimization', 'documentation']",5.263157895
gunicorn,test_iter_unreader_chunk,chunk,50.0,test_pass,"['branch', 'exception_handling', 'state_management', 'error_handling', 'cleanup', 'validation']",50
gunicorn,test_length_reader_read,read,5.263157894736842,test_pass,"['branch', 'condition', 'documentation', 'other']",5.263157895
gunicorn,test_readline_buffer_loaded,readline,85.0,test_pass,"['branch', 'condition', 'performance_optimization', 'other']",90
gunicorn,test_readline_buffer_loaded_with_size,readline,85.0,test_pass,"['loop', 'condition', 'other', 'documentation']",90
gunicorn,test_readline_new_line_after_size,readline,79.16666666666666,test_pass,"['branch', 'condition', 'control_flow', 'validation', 'other']",85
gunicorn,test_readline_new_line_before_size,readline,79.16666666666666,test_pass,"['branch', 'condition', 'statement', 'refactoring', 'validation']",90
gunicorn,test_readline_no_new_line,readline,85.0,test_pass,"['branch', 'condition', 'performance_optimization', 'other']",90
gunicorn,test_socket_unreader_chunk,chunk,50.0,test_pass,"['error_handling', 'logging', 'variable', 'method_extraction', 'control_flow']",50
gunicorn,test_unreader_read_when_size_is_none,read,5.263157894736842,test_pass,"['branch', 'condition', 'statement', 'control_flow']",5.263157895
gunicorn,test_unreader_read_with_nonzero_size,read,5.263157894736842,test_pass,"['branch', 'condition', 'statement', 'other']",5.263157895
gunicorn,test_unreader_read_zero_size,read,5.263157894736842,test_pass,"['method_extraction', 'branch', 'logging', 'other']",5.263157895
gunicorn,test_unreader_unread,unread,66.66666666666666,test_pass,"['type_change', 'exception_handling', 'validation', 'documentation']",100
gunicorn,test_atoms_defaults,atoms,38.88888888888889,test_pass,"['error_handling', 'validation', 'refactoring', 'performance_optimization', 'other']",36.58536585
gunicorn,test_atoms_zero_bytes,atoms,76.19047619047619,test_pass,"['branch', 'condition', 'documentation', 'refactoring']",36.58536585
gunicorn,test_validate_file_pid_does_not_exist,validate,46.15384615384615,test_pass,"['branch', 'branch', 'error_handling', 'condition']",54.54545455
gunicorn,test_validate_file_pid_exists,validate,34.375,test_pass,"['variable', 'condition', 'condition', 'branch', 'branch', 'error_handling', 'documentation']",54.54545455
gunicorn,test_validate_file_pid_exists_kill_exception,validate,42.30769230769231,test_pass,"['statement', 'variable', 'branch', 'state_management']",50
gunicorn,test_validate_file_pid_malformed,validate,40.0,test_pass,"['variable', 'statement', 'error_handling', 'refactoring']",36.36363636
gunicorn,test_validate_no_file,validate,31.818181818181817,test_pass,"['other', 'refactoring']",31.81818182
gunicorn,test_create_sockets_unix_bytes,create_sockets,46.34146341463415,test_pass,"['error_handling', 'refactoring', 'other']",45.23809524
gunicorn,test_create_sockets_unix_strings,create_sockets,43.13725490196079,test_pass,"['branch', 'condition', 'loop', 'error_handling', 'control_flow', 'validation', 'logging', 'other']",45.23809524
gunicorn,test_unix_socket_close_without_unlink,close_sockets,60.0,test_pass,"['exception_handling', 'return', 'documentation', 'logging']",83.33333333
gunicorn,test_listen_fds_ignores_wrong_pid,listen_fds,53.333333333333336,test_pass,"['parameter_change', 'branch', 'condition', 'error_handling', 'cleanup', 'documentation', 'validation']",55.55555556
gunicorn,test_import_app_bad,import_app,86.0,test_pass,"['refactoring', 'logging', 'error_handling', 'documentation']",74.13793103
gunicorn,test_import_app_good,import_app,54.0,test_pass,"['documentation', 'logging', 'error_handling', 'validation', 'refactoring']",46.55172414
gunicorn,test_import_app_py_ext,import_app,17.543859649122805,test_pass,"['branch', 'loop', 'exception_handling', 'condition', 'other']",17.24137931
gunicorn,test_is_ipv6,is_ipv6,57.14285714285714,test_pass,"['branch', 'condition', 'error_handling', 'validation']",75
gunicorn,test_parse_address,parse_address,77.77777777777779,test_pass,"['branch', 'logging']",91.66666667
gunicorn,test_parse_address_invalid,parse_address,46.15384615384615,test_pass,"['branch', 'condition', 'control_flow', 'other']",50
gunicorn,test_parse_fd_invalid,parse_address,29.629629629629623,test_pass,"['branch', 'variable', 'documentation']",33.33333333
gunicorn,test_split_request_uri,split_request_uri,88.88888888888889,test_pass,"['branch', 'condition', 'statement', 'other']",100
gunicorn,test_to_bytestring,to_bytestring,81.81818181818183,test_pass,"['branch', 'exception_handling', 'error_handling', 'documentation']",100
gunicorn,test_warn,warn,73.33333333333333,test_pass,"['branch', 'loop', 'statement']",100
hupper,test_interval_parser,interval_parser,57.14285714285714,test_pass,"['type_change', 'documentation', 'branch', 'logging', 'error_handling']",66.66666666666666
hupper,test_interval_parser,interval_parser,57.14285714285714,test_pass,"['type_change', 'documentation', 'branch', 'logging', 'error_handling']",66.66666666666666
intervals,test_canonicalize_date_intervals,canonicalize,33.33333333333333,test_pass,"['branch', 'condition', 'method_extraction', 'error_handling', 'other']",50
intervals,test_is_connected,is_connected,90.9090909090909,test_pass,"['branch', 'condition', 'control_flow', 'other']",33.33333333
pid,test_pid_check_already_running,check,81.81818181818183,test_pass,"['branch', 'condition', 'logging', 'error_handling', 'other']",88.88888889
pid,test_pid_check_const_empty,check,75.0,test_pass,"['branch', 'condition', 'variable', 'statement', 'control_flow']",77.77777778
pid,test_pid_check_const_nofile,check,50.0,test_pass,"['branch', 'condition', 'statement']",66.66666667
pyairtable,test_base,base,38.88888888888889,test_pass,"['parameter_change', 'validation', 'exception_handling', 'logging', 'documentation', 'other']",45.45454545
pyairtable,test_bases,bases,90.0,test_pass,"['caching', 'branch', 'method_extraction', 'variable', 'performance_optimization', 'other']",50
pyairtable,test_bases,bases,90.0,test_pass,"['caching', 'branch', 'method_extraction', 'variable', 'performance_optimization', 'other']",25
pyairtable,test_default_endpoint_url,build_url,80.0,test_pass,"['branch', 'condition', 'variable', 'other']",100
pyairtable,test_endpoint_url,build_url,80.0,test_pass,"['statement', 'statement', 'branch', 'condition', 'validation', 'other']",100
pyairtable,test_endpoint_url_with_trailing_slash,build_url,72.72727272727273,test_pass,"['branch', 'condition', 'branch', 'variable', 'refactoring', 'documentation']",100
pyairtable,test_enterprise,enterprise,58.333333333333336,test_pass,"['documentation', 'validation', 'error_handling', 'logging', 'api_change', 'condition', 'exception_handling']",100
pyairtable,test_get_base,base,69.23076923076923,test_pass,"['parameter_change', 'branch', 'state_management', 'documentation', 'condition', 'other']",27.27272727
pyairtable,test_get_table,table,55.55555555555556,test_pass,"['parameter_change', 'documentation', 'branch', 'logging', 'exception_handling', 'error_handling']",30
pyairtable,test_iterate_requests,iterate_requests,78.26086956521739,test_pass,"['branch', 'loop', 'variable', 'other']",53.125
pyairtable,test_iterate_requests__invalid_type,iterate_requests,76.0,test_pass,"['error_handling', 'condition', 'refactoring', 'validation', 'control_flow', 'variable']",46.875
pyairtable,test_repr,__repr__,50.0,test_pass,"['branch', 'condition', 'performance_optimization', 'other']",50
pyairtable,test_whoami,whoami,50.0,test_pass,"['exception_handling', 'condition', 'error_handling', 'logging', 'validation']",100
pyairtable,test_workspace,workspace,66.66666666666666,test_pass,"['validation', 'condition', 'exception_handling', 'documentation']",100
pyairtable,test_add_webhook,add_webhook,58.82352941176471,test_pass,"['parameter_change', 'validation', 'loop', 'error_handling', 'documentation']",63.63636364
pyairtable,test_collaborators,collaborators,85.71428571428571,test_pass,"['method_extraction', 'branch', 'logging', 'variable']",100
pyairtable,test_collaborators,collaborators,85.71428571428571,test_pass,"['method_extraction', 'branch', 'logging', 'variable']",25
pyairtable,test_create_table,create_table,45.83333333333333,test_pass,"['parameter_change', 'parameter_change', 'validation', 'validation', 'error_handling', 'logging', 'validation', 'exception_handling']",8.333333333
pyairtable,test_create_table,create_table,45.83333333333333,test_pass,"['parameter_change', 'parameter_change', 'validation', 'validation', 'error_handling', 'logging', 'validation', 'exception_handling']",58.33333333
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",100
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",50
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",50
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",50
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",50
pyairtable,test_delete,delete,72.72727272727273,test_pass,"['exception_handling', 'condition', 'state_management', 'logging', 'other']",50
pyairtable,test_delete__enterprise_only_table,delete,50.0,test_pass,"['error_handling', 'other']",100
pyairtable,test_schema,schema,70.0,test_pass,"['error_handling', 'caching', 'control_flow']",100
pyairtable,test_schema,schema,70.0,test_pass,"['error_handling', 'caching', 'control_flow']",100
pyairtable,test_shares,shares,85.71428571428571,test_pass,"['method_extraction', 'branch', 'other', 'logging', 'state_management']",100
pyairtable,test_table,table,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'validation', 'documentation']",10
pyairtable,test_table_validate,table,9.090909090909092,test_pass,"['type_change', 'branch', 'condition', 'variable', 'statement', 'error_handling']",10
pyairtable,test_tables,tables,88.88888888888889,test_pass,"['branch', 'condition', 'loop', 'validation', 'other']",40
pyairtable,test_webhook,webhook,85.71428571428571,test_pass,"['type_change', 'error_handling']",100
pyairtable,test_webhooks,webhooks,81.81818181818183,test_pass,"['branch', 'condition', 'error_handling', 'data_structures', 'control_flow', 'other']",50
pyairtable,test_audit_log,audit_log,36.734693877551024,test_pass,"['branch', 'condition', 'logging', 'refactoring', 'other']",2.040816327
pyairtable,test_audit_log,audit_log,36.734693877551024,test_pass,"['branch', 'condition', 'logging', 'refactoring', 'other']",38.7755102
pyairtable,test_audit_log,audit_log,38.0,test_pass,"['method_extraction', 'refactoring', 'other']",2.040816327
pyairtable,test_audit_log,audit_log,38.0,test_pass,"['method_extraction', 'refactoring', 'other']",38.7755102
pyairtable,test_audit_log,audit_log,36.53846153846153,test_pass,"['branch', 'condition', 'other']",2.040816327
pyairtable,test_audit_log,audit_log,36.53846153846153,test_pass,"['branch', 'condition', 'other']",38.7755102
pyairtable,test_audit_log__no_loop,audit_log,57.692307692307686,test_pass,"['branch', 'condition', 'loop', 'parameter_change', 'refactoring', 'other']",34.69387755
pyairtable,test_audit_log__sortorder,audit_log,34.69387755102041,test_pass,"['refactoring', 'method_extraction', 'branch', 'logging', 'other']",34.69387755
pyairtable,test_claim_users,claim_users,81.81818181818183,test_pass,"['branch', 'loop', 'condition', 'refactoring', 'error_handling']",28.57142857
pyairtable,test_delete_user,delete,20.0,test_pass,"['branch', 'condition', 'error_handling', 'documentation']",50
pyairtable,test_delete_users,delete_users,72.72727272727273,test_pass,"['branch', 'exception_handling', 'logging', 'refactoring']",100
pyairtable,test_group,group,80.0,test_pass,"['branch', 'condition', 'error_handling', 'validation']",100
pyairtable,test_group__no_collaboration,group,90.0,test_pass,"['branch', 'method_extraction', 'data_structures', 'condition', 'other']",100
pyairtable,test_info,info,77.77777777777779,test_pass,"['branch', 'condition', 'method_extraction', 'logging', 'error_handling', 'other']",100
pyairtable,test_logout_user,logout,58.333333333333336,test_pass,"['branch', 'exception_handling', 'logging', 'condition', 'error_handling', 'other']",100
pyairtable,test_remove_user,remove_user,64.28571428571429,test_pass,"['parameter_change', 'branch', 'method_extraction', 'documentation', 'validation']",63.63636364
pyairtable,test_user,user,80.0,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'validation', 'other']",100
pyairtable,test_user__no_collaboration,user,70.0,test_pass,"['branch', 'exception_handling', 'method_extraction', 'validation', 'other']",100
pyairtable,test_users,users,94.44444444444444,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'refactoring', 'other']",4.347826087
pyairtable,test_users,users,94.44444444444444,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'refactoring', 'other']",34.7826087
pyairtable,test_retry_eventual_success,retry_strategy,28.57142857142857,test_pass,"['parameter_change', 'documentation', 'branch', 'statement', 'refactoring']",13.33333333
pyairtable,test_all,all,85.71428571428571,test_pass,"['branch', 'loop', 'condition', 'performance_optimization', 'other']",100
pyairtable,test_batch_create,batch_create,45.83333333333333,test_pass,"['branch', 'method_extraction', 'data_structures', 'condition', 'other']",40
pyairtable,test_batch_delete,batch_delete,66.66666666666666,test_pass,"['branch', 'condition', 'logging', 'error_handling', 'other']",100
pyairtable,test_batch_update,batch_update,39.285714285714285,test_pass,"['branch', 'condition', 'refactoring', 'other']",39.13043478
pyairtable,test_batch_upsert,batch_upsert,48.57142857142857,test_pass,"['branch', 'error_handling', 'documentation', 'other']",2.380952381
pyairtable,test_batch_upsert,batch_upsert,48.57142857142857,test_pass,"['branch', 'error_handling', 'documentation', 'other']",40.47619048
pyairtable,test_create,create,31.57894736842105,test_pass,"['parameter_change', 'branch', 'error_handling', 'validation', 'other']",20
pyairtable,test_create_field,create_field,48.27586206896552,test_pass,"['branch', 'exception_handling', 'condition', 'logging', 'validation', 'error_handling', 'other']",4.166666667
pyairtable,test_create_field,create_field,48.27586206896552,test_pass,"['branch', 'exception_handling', 'condition', 'logging', 'validation', 'error_handling', 'other']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",100
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'exception_handling', 'method_extraction', 'condition', 'documentation']",50
pyairtable,test_first,first,50.0,test_pass,"['branch', 'statement', 'condition', 'loop']",100
pyairtable,test_first,first,50.0,test_pass,"['branch', 'statement', 'condition', 'loop']",16.66666667
pyairtable,test_first_none,first,55.55555555555556,test_pass,"['branch', 'statement', 'other']",83.33333333
pyairtable,test_first_none,first,55.55555555555556,test_pass,"['branch', 'statement', 'other']",16.66666667
pyairtable,test_get,get,54.54545454545454,test_pass,"['branch', 'condition', 'error_handling', 'validation']",100
pyairtable,test_iterate,iterate,58.333333333333336,test_pass,"['branch', 'exception_handling', 'statement']",50
pyairtable,test_record_url,record_url,66.66666666666666,test_pass,"['branch', 'condition', 'exception_handling', 'validation', 'control_flow', 'other']",100
pyairtable,test_schema,schema,63.63636363636363,test_pass,"['branch', 'condition', 'error_handling', 'logging', 'validation']",100
pyairtable,test_schema,schema,63.63636363636363,test_pass,"['branch', 'condition', 'error_handling', 'logging', 'validation']",100
pyairtable,test_update,update,27.58620689655172,test_pass,"['validation', 'branch', 'logging', 'exception_handling', 'documentation']",21.05263158
pyairtable,test_bases,bases,20.0,test_pass,"['parameter_change', 'documentation', 'branch', 'validation', 'refactoring']",50
pyairtable,test_bases,bases,20.0,test_pass,"['parameter_change', 'documentation', 'branch', 'validation', 'refactoring']",25
pyairtable,test_collaborators,collaborators,12.5,test_pass,"['error_handling', 'logging', 'type_change', 'documentation', 'refactoring']",100
pyairtable,test_collaborators,collaborators,12.5,test_pass,"['error_handling', 'logging', 'type_change', 'documentation', 'refactoring']",25
pyairtable,test_create_base,create_base,4.0,test_pass,"['parameter_change', 'validation', 'error_handling', 'documentation', 'logging', 'refactoring']",14.28571429
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",100
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",50
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",50
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",50
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",50
pyairtable,test_delete,delete,8.333333333333332,test_pass,"['error_handling', 'validation', 'condition', 'logging', 'cleanup', 'documentation', 'other']",50
pyairtable,test_move_base,move_base,81.81818181818183,test_pass,"['type_change', 'condition', 'exception_handling', 'refactoring', 'documentation']",61.53846154
pyairtable,test_field_name,field_name,80.0,test_pass,"['type_change', 'validation', 'branch', 'condition', 'branch', 'refactoring', 'condition', 'branch']",100
pyairtable,test_match,match,86.66666666666667,test_pass,"['documentation', 'refactoring', 'statement', 'other']",82.35294118
pyairtable,test_orm_field_as_formula,to_formula_str,66.66666666666666,test_pass,"['branch', 'condition', 'error_handling', 'other']",100
pyairtable,test_quoted,quoted,80.0,test_pass,"['refactoring', 'branch', 'validation', 'performance_optimization', 'other']",100
pyairtable,test_to_formula,to_formula,94.44444444444444,test_pass,"['branch', 'logging', 'statement']",100
pyairtable,test_to_formula,to_formula,95.23809523809524,test_pass,"['branch', 'logging', 'statement']",100
pyairtable,test_to_formula_str,to_formula_str,50.0,test_pass,"['branch', 'condition', 'loop', 'error_handling', 'refactoring', 'documentation']",100
pyairtable,test_to_formula_str,to_formula_str,60.0,test_pass,"['branch', 'condition', 'loop', 'error_handling', 'refactoring', 'documentation']",100
pyairtable,test_to_formula_str,to_formula_str,71.42857142857143,test_pass,"['branch', 'condition', 'loop', 'error_handling', 'refactoring', 'documentation']",100
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",100
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",50
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",50
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",50
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",50
pyairtable,test_delete,delete,16.666666666666664,test_pass,"['statement', 'statement', 'statement', 'statement', 'documentation']",50
pyairtable,test_from_api,from_api,41.17647058823529,test_pass,"['parameter_change', 'statement', 'exception_handling', 'method_extraction', 'validation', 'documentation']",40
pyairtable,test_save,save,66.66666666666666,test_pass,"['statement', 'branch', 'exception_handling']",63.15789474
pyairtable,test_save,save,66.66666666666666,test_pass,"['statement', 'branch', 'exception_handling']",57.89473684
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",100
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",50
pyairtable,test_delete,delete,11.11111111111111,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'documentation', 'logging', 'cleanup', 'validation']",50
pyairtable,test_save,save,68.75,test_pass,"['method_extraction', 'branch', 'error_handling', 'refactoring']",63.15789474
pyairtable,test_save,save,68.75,test_pass,"['method_extraction', 'branch', 'error_handling', 'refactoring']",57.89473684
pyairtable,test_table_add_comment,add_comment,42.10526315789473,test_pass,"['parameter_change', 'variable', 'exception_handling', 'logging', 'validation', 'other']",40
pyairtable,test_table_comments,comments,69.23076923076923,test_pass,"['branch', 'loop', 'control_flow', 'data_structures', 'other']",33.33333333
pyairtable,test_add_collaborators,add_collaborators,80.0,test_pass,"['branch', 'exception_handling', 'condition', 'logging', 'other']",100
pyairtable,test_invite_link__delete,delete,20.0,test_pass,"['branch', 'exception_handling', 'validation', 'documentation']",50
pyairtable,test_remove_interface_collaborator,remove,60.0,test_pass,"['branch', 'error_handling', 'documentation', 'validation']",100
pyairtable,test_share__delete,delete,20.0,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'documentation']",50
pyairtable,test_share__disable,disable,66.66666666666666,test_pass,"['branch', 'condition', 'logging', 'other']",100
pyairtable,test_update_interface_collaborator,update,4.545454545454546,test_pass,"['validation', 'logging', 'error_handling', 'branch', 'documentation']",5.263157895
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",100
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",50
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",50
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",50
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",50
pyairtable,test_delete,delete,9.090909090909092,test_pass,"['error_handling', 'validation', 'logging', 'cleanup', 'documentation']",50
pyairtable,test_extend_expiration,extend_expiration,80.0,test_pass,"['method_extraction', 'branch', 'exception_handling', 'logging', 'validation', 'error_handling']",100
pyairtable,test_notification_from_request,from_request,90.0,test_pass,"['validation', 'condition', 'exception_handling', 'documentation']",61.53846154
pyairtable,test_payloads,payloads,83.33333333333334,test_pass,"['branch', 'condition', 'error_handling', 'method_extraction', 'validation', 'other', 'other', 'other']",74.07407407
pyairtable,test_batch_delete__invalid_class,batch_delete,6.666666666666667,test_pass,"['branch', 'exception_handling', 'logging', 'validation', 'other']",14.28571429
pyairtable,test_batch_delete__unsaved_record,batch_delete,7.6923076923076925,test_pass,"['branch', 'condition', 'method_extraction', 'other']",14.28571429
pyairtable,test_batch_save,batch_save,92.3076923076923,test_pass,"['branch', 'condition', 'method_extraction', 'logging', 'error_handling', 'performance_optimization']",61.9047619
pyairtable,test_batch_save__invalid_class,batch_save,20.0,test_pass,"['branch', 'logging', 'other']",14.28571429
pyairtable,test_batch_save__raise_on_unsaved_link,batch_save,38.23529411764706,test_pass,"['branch', 'condition', 'loop', 'error_handling', 'validation', 'refactoring', 'other']",23.80952381
pyairtable,test_first,first,10.0,test_pass,"['error_handling', 'method_extraction', 'logging', 'validation', 'branch']",100
pyairtable,test_first,first,10.0,test_pass,"['error_handling', 'method_extraction', 'logging', 'validation', 'branch']",16.66666667
pyairtable,test_first_none,first,14.285714285714285,test_pass,"['method_extraction', 'branch', 'other']",83.33333333
pyairtable,test_first_none,first,14.285714285714285,test_pass,"['method_extraction', 'branch', 'other']",16.66666667
pyairtable,test_from_record,from_id,92.3076923076923,test_pass,"['branch', 'condition', 'error_handling', 'statement']",60
pyairtable,test_save__raise_on_unsaved_link,save,5.263157894736842,test_pass,"['branch', 'validation', 'error_handling', 'other']",5.263157895
pyairtable,test_link_field__populate,populate,30.0,test_pass,"['condition', 'exception_handling', 'branch', 'variable', 'documentation', 'type_change']",30
pyairtable,test_link_field__populate,populate,30.0,test_pass,"['condition', 'branch', 'variable', 'documentation', 'type_change']",30
pyairtable,test_fetch,fetch,78.57142857142857,test_pass,"['statement', 'branch', 'variable', 'method_extraction', 'documentation']",100
pyairtable,test_from_id,from_id,92.85714285714286,test_pass,"['branch', 'method_extraction', 'condition', 'validation', 'other']",60
pyairtable,test_from_id,from_id,92.85714285714286,test_pass,"['branch', 'method_extraction', 'condition', 'validation', 'other']",40
pyairtable,test_from_ids,from_ids,41.935483870967744,test_pass,"['branch', 'condition', 'loop', 'parameter_change', 'error_handling', 'performance_optimization', 'documentation']",38.46153846
pyairtable,test_from_ids,from_ids,41.935483870967744,test_pass,"['branch', 'condition', 'loop', 'parameter_change', 'error_handling', 'performance_optimization', 'documentation']",53.84615385
pyairtable,test_from_ids__no_fetch,from_ids,9.375,test_pass,"['branch', 'loop', 'error_handling', 'condition', 'documentation']",11.53846154
pyairtable,test_from_id,from_id,66.66666666666666,test_pass,"['branch', 'condition', 'refactoring', 'documentation']",60
pyairtable,test_from_id,from_id,66.66666666666666,test_pass,"['branch', 'condition', 'refactoring', 'documentation']",40
pyairtable,test_from_ids,from_ids,60.71428571428571,test_pass,"['parameter_change', 'loop', 'condition', 'performance_optimization', 'documentation', 'other']",38.46153846
pyairtable,test_from_ids,from_ids,60.71428571428571,test_pass,"['parameter_change', 'loop', 'condition', 'performance_optimization', 'documentation', 'other']",53.84615385
pyairtable,test_memoize__from_id,from_id,84.61538461538461,test_pass,"['validation', 'branch', 'method_extraction', 'other']",60
pyairtable,test_memoize__link_field__populate,populate,26.666666666666668,test_pass,"['branch', 'exception_handling', 'variable', 'condition', 'other']",26.66666667
pyairtable,test_convert_options_to_json,options_to_json_and_params,78.94736842105263,test_pass,"['refactoring', 'data_structures', 'validation', 'other']",44.44444444
pyairtable,test_convert_options_to_json,options_to_json_and_params,83.33333333333334,test_pass,"['data_structures', 'other', 'refactoring']",44.44444444
pyairtable,test_convert_options_to_json,options_to_json_and_params,75.0,test_pass,"['branch', 'other']",44.44444444
pyairtable,test_convert_options_to_params,options_to_params,86.66666666666667,test_pass,"['branch', 'loop']",100
pyairtable,test_dict_list_to_request_params,dict_list_to_request_params,54.54545454545454,test_pass,"['parameter_change', 'type_change', 'loop', 'validation', 'data_structures', 'other']",18.18181818
pyairtable,test_field_names_to_sorting_dict,field_names_to_sorting_dict,87.5,test_pass,"['branch', 'loop', 'logging']",90.90909091
pyairtable,test_attachment,attachment,85.71428571428571,test_pass,"['parameter_change', 'type_change', 'documentation', 'control_flow', 'refactoring', 'validation']",100
scrapyd-client,test_get_auth,get_auth,85.71428571428571,test_pass,"['condition', 'branch', 'validation', 'validation', 'error_handling', 'refactoring']",91.66666667
scrapyd-client,test_get_auth_netrc,get_auth,71.42857142857143,test_pass,"['branch', 'condition', 'error_handling', 'validation', 'documentation']",66.66666667


==> test_data/assertion_error.csv <==
Project,Repository,CommitId,TestCaseFile,TestCaseMethod,TestCaseLines,FocalMethodFile,FocalMethod,FocalMethodLines,FocalMethodLinesCovered,CoveragePercent,TestCaseResult,CyclomaticComplexity,TestCaseNumberOfLines,TestCaseStartLine,TestCaseEndLine,TestCaseNumberOfCalls,FocalMethodStartLine,FocalMethodEndLine,FocalMethodNumberOfLines,originalfileindex,FocalMethodChanged,HasChanges,OldCommitId,OldFocalMethodEndLine,OldFocalMethodStartLine,OldTestCaseEndLine,OldTestCaseStartLine,TestCaseChanged,old_focal_method_code,old_test_case_code,original_focal_method_code,original_test_case_code,test_case_diff,OldFocalMethodFunction,OldTestCaseFunction,OriginalFocalMethodFunction,OriginalTestCaseFunction,covered_percentage,index,result
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,True,True,3279954800d234f9dbda2e9608b47159195122e0,161,139,77,64,True,"def bases(self, *, force: bool = False) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Build a mapping of IDs to :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            {
                'appSW9...': <pyairtable.Base base_id='appSW9...'>,
                'appLkN...': <pyairtable.Base base_id='appLkN...'>
            }
        """"""
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in self._base_info(force=force).bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert set(api.bases()) == set(bases)
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","    def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]
","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2
",,bases,test_bases,bases,test_bases,"""50.0""","""1""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,True,True,7ea6cf356e2fe0a31f0b49a61c6e30fc98c13bd0,154,124,77,64,True,"def bases(self) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Retrieves a list of all bases from the API and caches it,
        returning a mapping of IDs to :class:`Base` instances.

        Usage:
            >>> api.bases()
            {
                'appSW9...': <pyairtable.Base base_id='appSW9...'>,
                'appLkN...': <pyairtable.Base base_id='appLkN...'>
            }
        """"""
        url = self.build_url(""meta/bases"")
        collection = Bases.parse_obj(
            {
                ""bases"": [
                    base_info
                    for page in self.iterate_requests(""GET"", url)
                    for base_info in page[""bases""]
                ]
            }
        )
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in collection.bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert api.bases() == bases
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","    def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]
","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2
",,bases,test_bases,bases,test_bases,"""50.0""","""2""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,True,True,c0904c9d159382f7d81cb74e60d2c53e97cac563,154,124,77,64,True,"def bases(self) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Retrieves a list of all bases from the API and caches it,
        returning a mapping of IDs to :class:`Base` instances.

        Usage:
            >>> api.bases()
            {
                'appSW9R5uCNmRmfl6': <pyairtable.Base base_id='appSW9R5uCNmRmfl6'>,
                'appLkNDICXNqxSDhG': <pyairtable.Base base_id='appLkNDICXNqxSDhG'>
            }
        """"""
        url = self.build_url(""meta/bases"")
        collection = Bases.parse_obj(
            {
                ""bases"": [
                    base_info
                    for page in self.iterate_requests(""GET"", url)
                    for base_info in page[""bases""]
                ]
            }
        )
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in collection.bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert api.bases() == bases
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","    def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]
","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2
",,bases,test_bases,bases,test_bases,"""50.0""","""3""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_base.py,test_table_validate,[86-97],airtable-python-wrapper/pyairtable/api/api.py,table,[187-205],[187],10,test_pass,3.0,12,86,97,3,187,205,19,21,True,True,39cb2b812a26ef55772c6e6ba7df513b160688b5,187,183,93,82,True,"def table(self, base_id: str, table_name: str) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.
        """"""
        return self.base(base_id).table(table_name)","def test_table_validate(base: Base, requests_mock, sample_json):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    m = requests_mock.get(base.meta_url(""tables""), json=sample_json(""BaseSchema""))
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert m.call_count == 2
    # ...and will raise an exception if called with an invalid ID/name:
    with pytest.raises(KeyError):
        base.table(""DoesNotExist"", validate=True)","    def table(
        self,
        base_id: str,
        table_name: str,
        *,
        validate: bool = False,
        force: bool = False,
    ) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.

        Args:
            base_id: |arg_base_id|
            table_name: The Airtable table's ID or name.
            validate: |kwarg_validate_metadata|
            force: |kwarg_force_metadata|
        """"""
        base = self.base(base_id, validate=validate, force=force)
        return base.table(table_name, validate=validate, force=force)
","def test_table_validate(base: Base, mock_tables_endpoint):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    # It will reuse the cached schema when validate=True is called multiple times...
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert mock_tables_endpoint.call_count == 1
    # ...unless we also pass force=True
    base.table(""Apartments"", validate=True, force=True)
    assert mock_tables_endpoint.call_count == 2
",,table,test_table_validate,table,test_table_validate,"""10.0""","""53""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_base.py,test_table_validate,[86-97],airtable-python-wrapper/pyairtable/api/api.py,table,[187-205],[187],10,test_pass,3.0,12,86,97,3,187,205,19,21,True,True,be0c5526aa32a21952bd857e2f6a7542b685b870,185,181,93,82,True,"def table(self, base_id: str, table_name: str) -> ""pyairtable.api.table.Table"":
        """"""
        Returns a new :class:`Table` instance that uses this instance of :class:`Api`.
        """"""
        return self.base(base_id).table(table_name)","def test_table_validate(base: Base, requests_mock, sample_json):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    m = requests_mock.get(base.meta_url(""tables""), json=sample_json(""BaseSchema""))
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert m.call_count == 2
    # ...and will raise an exception if called with an invalid ID/name:
    with pytest.raises(KeyError):
        base.table(""DoesNotExist"", validate=True)","    def table(
        self,
        base_id: str,
        table_name: str,
        *,
        validate: bool = False,
        force: bool = False,
    ) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.

        Args:
            base_id: |arg_base_id|
            table_name: The Airtable table's ID or name.
            validate: |kwarg_validate_metadata|
            force: |kwarg_force_metadata|
        """"""
        base = self.base(base_id, validate=validate, force=force)
        return base.table(table_name, validate=validate, force=force)
","def test_table_validate(base: Base, mock_tables_endpoint):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    # It will reuse the cached schema when validate=True is called multiple times...
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert mock_tables_endpoint.call_count == 1
    # ...unless we also pass force=True
    base.table(""Apartments"", validate=True, force=True)
    assert mock_tables_endpoint.call_count == 2
",,table,test_table_validate,table,test_table_validate,"""10.0""","""54""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_user,[102-109],airtable-python-wrapper/pyairtable/api/enterprise.py,user,[58-67],"[58, 67]",100,test_pass,7.0,8,102,109,2,58,67,10,36,True,True,256812cbddb0cb7d263399d24c4e7fe877895537,46,39,53,50,True,"def user(self, id_or_email: str) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
        """"""
        return self.users([id_or_email])[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_user.call_count == 1","    def user(self, id_or_email: str, collaborations: bool = True) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
            collaborations: If ``False``, no collaboration data will be requested
                from Airtable. This may result in faster responses.
        """"""
        return self.users([id_or_email], collaborations=collaborations)[0]
","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_users.call_count == 1
    assert user.collaborations
    assert ""appLkNDICXNqxSDhG"" in user.collaborations.bases
    assert ""pbdyGA3PsOziEHPDE"" in user.collaborations.interfaces
    assert ""wspmhESAta6clCCwF"" in user.collaborations.workspaces
",,user,test_user,user,test_user,"""100.0""","""81""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_user,[102-109],airtable-python-wrapper/pyairtable/api/enterprise.py,user,[58-67],"[58, 67]",100,test_pass,7.0,8,102,109,2,58,67,10,36,True,True,be0c5526aa32a21952bd857e2f6a7542b685b870,46,39,53,50,True,"def user(self, id_or_email: str) -> UserInfo:
        """"""
        Returns information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
        """"""
        return self.users([id_or_email])[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_user.call_count == 1","    def user(self, id_or_email: str, collaborations: bool = True) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
            collaborations: If ``False``, no collaboration data will be requested
                from Airtable. This may result in faster responses.
        """"""
        return self.users([id_or_email], collaborations=collaborations)[0]
","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_users.call_count == 1
    assert user.collaborations
    assert ""appLkNDICXNqxSDhG"" in user.collaborations.bases
    assert ""pbdyGA3PsOziEHPDE"" in user.collaborations.interfaces
    assert ""wspmhESAta6clCCwF"" in user.collaborations.workspaces
",,user,test_user,user,test_user,"""100.0""","""82""","""test_fail"""
deprecated,https://github.com/tantale/deprecated, 0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_class__warns,[149-157],deprecated/tests/test_deprecated.py,classic_deprecated_class,[50-66],"[51, 52, 54, 55, 56, 58, 60, 62, 63, 64, 66]",91.66666667,test_pass,5.0,9,149,157,6,50,66,17,111,True,True,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,60,45,151,143,True,"def classic_deprecated_class(request):
    if request.param is None:

        @deprecated.classic.deprecated
        class Foo2(object):
            pass

        return Foo2
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        class Foo2(object):
            pass

        return Foo2","def test_classic_deprecated_class__warns(classic_deprecated_class):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_class()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated class"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_class(request):
    if request.param is None:

        @deprecated.classic.deprecated
        class Foo2(object):
            pass

        return Foo2
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        class Foo2(object):
            pass

        return Foo2
","def test_classic_deprecated_class__warns(classic_deprecated_class):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_class()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated class"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'
",,classic_deprecated_class,test_classic_deprecated_class__warns,classic_deprecated_class,test_classic_deprecated_class__warns,"""Error: The file 'coverage.xml' does not exist""","""494""","""test_pass"""
deprecated,https://github.com/tantale/deprecated, 0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_function__warns,[137-145],deprecated/tests/test_deprecated.py,classic_deprecated_function,[31-47],"[32, 33, 35, 36, 37, 39, 41, 43, 44, 45, 47]",91.66666667,test_pass,5.0,9,137,145,6,31,47,17,112,True,True,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,41,26,139,131,True,"def classic_deprecated_function(request):
    if request.param is None:

        @deprecated.classic.deprecated
        def foo1():
            pass

        return foo1
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        def foo1():
            pass

        return foo1","def test_classic_deprecated_function__warns(classic_deprecated_function):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_function()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_function(request):
    if request.param is None:

        @deprecated.classic.deprecated
        def foo1():
            pass

        return foo1
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        def foo1():
            pass

        return foo1
","def test_classic_deprecated_function__warns(classic_deprecated_function):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_function()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'
",,classic_deprecated_function,test_classic_deprecated_function__warns,classic_deprecated_function,test_classic_deprecated_function__warns,"""Error: The file 'coverage.xml' does not exist""","""498""","""test_pass"""
deprecated,https://github.com/tantale/deprecated, 0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_static_method__warns,[174-182],deprecated/tests/test_deprecated.py,classic_deprecated_static_method,[90-110],"[91, 92, 94, 95, 96, 97, 98, 100, 102, 104, 105, 106, 107, 108, 110]",93.75,test_pass,5.0,9,174,182,6,90,110,21,113,True,True,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,104,85,176,168,True,"def classic_deprecated_static_method(request):
    if request.param is None:

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated
            def foo4():
                pass

        return Foo4.foo4
    else:
        args, kwargs = request.param

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated(*args, **kwargs)
            def foo4():
                pass

        return Foo4.foo4","def test_classic_deprecated_static_method__warns(classic_deprecated_static_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_static_method()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_static_method(request):
    if request.param is None:

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated
            def foo4():
                pass

        return Foo4.foo4
    else:
        args, kwargs = request.param

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated(*args, **kwargs)
            def foo4():
                pass

        return Foo4.foo4
","def test_classic_deprecated_static_method__warns(classic_deprecated_static_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_static_method()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'
",,classic_deprecated_static_method,test_classic_deprecated_static_method__warns,classic_deprecated_static_method,test_classic_deprecated_static_method__warns,"""Error: The file 'coverage.xml' does not exist""","""502""","""test_pass"""
deprecated,https://github.com/tantale/deprecated, 0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_sphinx.py,test_sphinx_deprecated_class_method__warns,[296-307],deprecated/tests/test_sphinx.py,sphinx_deprecated_class_method,[234-244],"[235, 236, 238, 239, 240, 241, 242, 244]",100,test_pass,6.0,12,296,307,8,234,244,11,117,True,True,cdde25aca9fc03f15fa7dd758a6bf653767a5700,277,258,337,329,True,"def sphinx_deprecated_class_method(request):
    if request.param is None:

        class Foo5(object):
            @classmethod
            @deprecated.sphinx.deprecated
            def foo5(cls):
                pass

        return Foo5
    else:
        args, kwargs = request.param

        class Foo5(object):
            @classmethod
            @deprecated.sphinx.deprecated(*args, **kwargs)
            def foo5(cls):
                pass

        return Foo5","def test_sphinx_deprecated_class_method__warns(sphinx_deprecated_class_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        cls = sphinx_deprecated_class_method()
        cls.foo5()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)","@pytest.fixture(scope=""module"", params=_PARAMS)
def sphinx_deprecated_class_method(request):
    kwargs = request.param

    class Foo5(object):
        @classmethod
        @deprecated.sphinx.deprecated(**kwargs)
        def foo5(cls):
            pass

    return Foo5
","def test_sphinx_deprecated_class_method__warns(sphinx_deprecated_class_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        cls = sphinx_deprecated_class_method()
        cls.foo5()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    if sys.version_info >= (3, 9):
        assert ""deprecated class method"" in str(warn.message)
    else:
        assert ""deprecated function (or staticmethod)"" in str(warn.message)
",,sphinx_deprecated_class_method,test_sphinx_deprecated_class_method__warns,sphinx_deprecated_class_method,test_sphinx_deprecated_class_method__warns,"""Error: The file 'coverage.xml' does not exist""","""513""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,True,True,dfd5d9e166d3149194fbd35daa07e2862c3f918c,372,369,77,74,True,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""969""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,True,True,356bd078413ebaef0c9af02fe874c9cb6cc84dc9,175,172,77,74,True,"def astimezone(self, tz):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""970""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,True,True,9c472de500859a285149b41876da10896e17948a,175,172,77,74,True,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""971""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,True,True,24500f1cbde4e65b505703fb0be33650591ec49f,175,172,77,74,True,"def astimezone(self, tz):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""972""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,True,True,f85564c80d607b186f4dbca1ea811604911c489f,172,171,77,74,True,"def astimezone(self, tz):
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""973""","""test_pass"""
freezegun,https://github.com/spulec/freezegun, 5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone_tz_none,[83-87],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,83,87,5,381,384,4,334,True,True,dfd5d9e166d3149194fbd35daa07e2862c3f918c,372,369,84,81,True,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone_tz_none():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone()
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone_tz_none() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone()
    assert utils.is_fake_datetime(converted)
",,astimezone,test_astimezone_tz_none,astimezone,test_astimezone_tz_none,"""Error: The file 'coverage.xml' does not exist""","""974""","""test_pass"""


==> test_data/assertion_error_2.csv <==
Project,Repository,CommitId,TestCaseFile,TestCaseMethod,TestCaseLines,FocalMethodFile,FocalMethod,FocalMethodLines,FocalMethodLinesCovered,CoveragePercent,TestCaseResult,CyclomaticComplexity,TestCaseNumberOfLines,TestCaseStartLine,TestCaseEndLine,TestCaseNumberOfCalls,FocalMethodStartLine,FocalMethodEndLine,FocalMethodNumberOfLines,originalfileindex,FocalMethodChanged,HasChanges,OldCommitId,OldFocalMethodEndLine,OldFocalMethodStartLine,OldTestCaseEndLine,OldTestCaseStartLine,TestCaseChanged,old_focal_method_code,old_test_case_code,original_focal_method_code,original_test_case_code,test_case_diff,OldFocalMethodFunction,OldTestCaseFunction,OriginalFocalMethodFunction,OriginalTestCaseFunction,covered_percentage,index,result
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,TRUE,TRUE,3279954800d234f9dbda2e9608b47159195122e0,161,139,77,64,TRUE,"def bases(self, *, force: bool = False) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Build a mapping of IDs to :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            {
                'appSW9...': <pyairtable.Base base_id='appSW9...'>,
                'appLkN...': <pyairtable.Base base_id='appLkN...'>
            }
        """"""
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in self._base_info(force=force).bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert set(api.bases()) == set(bases)
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2",,bases,test_bases,bases,test_bases,"""50.0""","""1""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,TRUE,TRUE,7ea6cf356e2fe0a31f0b49a61c6e30fc98c13bd0,154,124,77,64,TRUE,"def bases(self) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Retrieves a list of all bases from the API and caches it,
        returning a mapping of IDs to :class:`Base` instances.

        Usage:
            >>> api.bases()
            {
                'appSW9...': <pyairtable.Base base_id='appSW9...'>,
                'appLkN...': <pyairtable.Base base_id='appLkN...'>
            }
        """"""
        url = self.build_url(""meta/bases"")
        collection = Bases.parse_obj(
            {
                ""bases"": [
                    base_info
                    for page in self.iterate_requests(""GET"", url)
                    for base_info in page[""bases""]
                ]
            }
        )
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in collection.bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert api.bases() == bases
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2",,bases,test_bases,bases,test_bases,"""50.0""","""2""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_bases,[96-107],airtable-python-wrapper/pyairtable/api/api.py,bases,[150-166],"[150, 164]",50,test_pass,8.0,12,96,107,3,150,166,17,1,TRUE,TRUE,c0904c9d159382f7d81cb74e60d2c53e97cac563,154,124,77,64,TRUE,"def bases(self) -> Dict[str, ""pyairtable.api.base.Base""]:
        """"""
        Retrieves a list of all bases from the API and caches it,
        returning a mapping of IDs to :class:`Base` instances.

        Usage:
            >>> api.bases()
            {
                'appSW9R5uCNmRmfl6': <pyairtable.Base base_id='appSW9R5uCNmRmfl6'>,
                'appLkNDICXNqxSDhG': <pyairtable.Base base_id='appLkNDICXNqxSDhG'>
            }
        """"""
        url = self.build_url(""meta/bases"")
        collection = Bases.parse_obj(
            {
                ""bases"": [
                    base_info
                    for page in self.iterate_requests(""GET"", url)
                    for base_info in page[""bases""]
                ]
            }
        )
        return {
            info.id: pyairtable.api.base.Base(
                self,
                info.id,
                name=info.name,
                permission_level=info.permission_level,
            )
            for info in collection.bases
        }","def test_bases(api, requests_mock, sample_json):
    m = requests_mock.get(api.build_url(""meta/bases""), json=sample_json(""Bases""))
    bases = api.bases()
    assert m.call_count == 1
    assert set(bases) == {""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""}
    assert bases[""appLkNDICXNqxSDhG""].id == ""appLkNDICXNqxSDhG""

    # Should not make a second API call...
    assert api.bases() == bases
    assert m.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert set(reloaded) == set(bases)
    assert m.call_count == 2","def bases(self, *, force: bool = False) -> List[""pyairtable.api.base.Base""]:
        """"""
        Retrieve the base's schema and return a list of :class:`Base` instances.

        Args:
            force: |kwarg_force_metadata|

        Usage:
            >>> api.bases()
            [
                <pyairtable.Base base_id='appSW9...'>,
                <pyairtable.Base base_id='appLkN...'>
            ]
        """"""
        return [
            self._base_from_info(info) for info in self._base_info(force=force).bases
        ]","def test_bases(api, mock_bases_endpoint):
    base_ids = [base.id for base in api.bases()]
    assert mock_bases_endpoint.call_count == 1
    assert base_ids == [""appLkNDICXNqxSDhG"", ""appSW9R5uCNmRmfl6""]

    # Should not make a second API call...
    assert [base.id for base in api.bases()] == base_ids
    assert mock_bases_endpoint.call_count == 1
    # ....unless we force it:
    reloaded = api.bases(force=True)
    assert [base.id for base in reloaded] == base_ids
    assert mock_bases_endpoint.call_count == 2",,bases,test_bases,bases,test_bases,"""50.0""","""3""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_base.py,test_table_validate,[86-97],airtable-python-wrapper/pyairtable/api/api.py,table,[187-205],[187],10,test_pass,3.0,12,86,97,3,187,205,19,21,TRUE,TRUE,39cb2b812a26ef55772c6e6ba7df513b160688b5,187,183,93,82,TRUE,"def table(self, base_id: str, table_name: str) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.
        """"""
        return self.base(base_id).table(table_name)","def test_table_validate(base: Base, requests_mock, sample_json):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    m = requests_mock.get(base.meta_url(""tables""), json=sample_json(""BaseSchema""))
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert m.call_count == 2
    # ...and will raise an exception if called with an invalid ID/name:
    with pytest.raises(KeyError):
        base.table(""DoesNotExist"", validate=True)","    def table(
        self,
        base_id: str,
        table_name: str,
        *,
        validate: bool = False,
        force: bool = False,
    ) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.

        Args:
            base_id: |arg_base_id|
            table_name: The Airtable table's ID or name.
            validate: |kwarg_validate_metadata|
            force: |kwarg_force_metadata|
        """"""
        base = self.base(base_id, validate=validate, force=force)
        return base.table(table_name, validate=validate, force=force)
","def test_table_validate(base: Base, mock_tables_endpoint):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    # It will reuse the cached schema when validate=True is called multiple times...
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert mock_tables_endpoint.call_count == 1
    # ...unless we also pass force=True
    base.table(""Apartments"", validate=True, force=True)
    assert mock_tables_endpoint.call_count == 2",,table,test_table_validate,table,test_table_validate,"""10.0""","""53""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_base.py,test_table_validate,[86-97],airtable-python-wrapper/pyairtable/api/api.py,table,[187-205],[187],10,test_pass,3.0,12,86,97,3,187,205,19,21,TRUE,TRUE,be0c5526aa32a21952bd857e2f6a7542b685b870,185,181,93,82,TRUE,"def table(self, base_id: str, table_name: str) -> ""pyairtable.api.table.Table"":
        """"""
        Returns a new :class:`Table` instance that uses this instance of :class:`Api`.
        """"""
        return self.base(base_id).table(table_name)","def test_table_validate(base: Base, requests_mock, sample_json):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    m = requests_mock.get(base.meta_url(""tables""), json=sample_json(""BaseSchema""))
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert m.call_count == 2
    # ...and will raise an exception if called with an invalid ID/name:
    with pytest.raises(KeyError):
        base.table(""DoesNotExist"", validate=True)","    def table(
        self,
        base_id: str,
        table_name: str,
        *,
        validate: bool = False,
        force: bool = False,
    ) -> ""pyairtable.api.table.Table"":
        """"""
        Build a new :class:`Table` instance that uses this instance of :class:`Api`.

        Args:
            base_id: |arg_base_id|
            table_name: The Airtable table's ID or name.
            validate: |kwarg_validate_metadata|
            force: |kwarg_force_metadata|
        """"""
        base = self.base(base_id, validate=validate, force=force)
        return base.table(table_name, validate=validate, force=force)
","def test_table_validate(base: Base, mock_tables_endpoint):
    """"""
    Test that Base.table(..., validate=True) allows us to look up a table
    by either ID or name and get the correct properties.
    """"""
    # It will reuse the cached schema when validate=True is called multiple times...
    base.table(""tbltp8DGLhqbUmjK1"", validate=True)
    base.table(""Apartments"", validate=True)
    assert mock_tables_endpoint.call_count == 1
    # ...unless we also pass force=True
    base.table(""Apartments"", validate=True, force=True)
    assert mock_tables_endpoint.call_count == 2",,table,test_table_validate,table,test_table_validate,"""10.0""","""54""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_user,[102-109],airtable-python-wrapper/pyairtable/api/enterprise.py,user,[58-67],"[58, 67]",100,test_pass,7.0,8,102,109,2,58,67,10,36,TRUE,TRUE,256812cbddb0cb7d263399d24c4e7fe877895537,46,39,53,50,TRUE,"def user(self, id_or_email: str) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
        """"""
        return self.users([id_or_email])[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_user.call_count == 1","def user(self, id_or_email: str, collaborations: bool = True) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
            collaborations: If ``False``, no collaboration data will be requested
                from Airtable. This may result in faster responses.
        """"""
        return self.users([id_or_email], collaborations=collaborations)[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_users.call_count == 1
    assert user.collaborations
    assert ""appLkNDICXNqxSDhG"" in user.collaborations.bases
    assert ""pbdyGA3PsOziEHPDE"" in user.collaborations.interfaces
    assert ""wspmhESAta6clCCwF"" in user.collaborations.workspaces",,user,test_user,user,test_user,"""100.0""","""81""","""test_fail"""
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_user,[102-109],airtable-python-wrapper/pyairtable/api/enterprise.py,user,[58-67],"[58, 67]",100,test_pass,7.0,8,102,109,2,58,67,10,36,TRUE,TRUE,be0c5526aa32a21952bd857e2f6a7542b685b870,46,39,53,50,TRUE,"def user(self, id_or_email: str) -> UserInfo:
        """"""
        Returns information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
        """"""
        return self.users([id_or_email])[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_user.call_count == 1","def user(self, id_or_email: str, collaborations: bool = True) -> UserInfo:
        """"""
        Retrieve information on a single user with the given ID or email.

        Args:
            id_or_email: A user ID (``usrQBq2RGdihxl3vU``) or email address.
            collaborations: If ``False``, no collaboration data will be requested
                from Airtable. This may result in faster responses.
        """"""
        return self.users([id_or_email], collaborations=collaborations)[0]","def test_user(enterprise, enterprise_mocks):
    user = enterprise.user(enterprise_mocks.user_id)
    assert isinstance(user, UserInfo)
    assert enterprise_mocks.get_users.call_count == 1
    assert user.collaborations
    assert ""appLkNDICXNqxSDhG"" in user.collaborations.bases
    assert ""pbdyGA3PsOziEHPDE"" in user.collaborations.interfaces
    assert ""wspmhESAta6clCCwF"" in user.collaborations.workspaces",,user,test_user,user,test_user,"""100.0""","""82""","""test_fail"""
deprecated,https://github.com/tantale/deprecated,0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_class__warns,[149-157],deprecated/tests/test_deprecated.py,classic_deprecated_class,[50-66],"[51, 52, 54, 55, 56, 58, 60, 62, 63, 64, 66]",91.66666667,test_pass,5.0,9,149,157,6,50,66,17,111,TRUE,TRUE,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,60,45,151,143,TRUE,"def classic_deprecated_class(request):
    if request.param is None:

        @deprecated.classic.deprecated
        class Foo2(object):
            pass

        return Foo2
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        class Foo2(object):
            pass

        return Foo2","def test_classic_deprecated_class__warns(classic_deprecated_class):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_class()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated class"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_class(request):
    if request.param is None:

        @deprecated.classic.deprecated
        class Foo2(object):
            pass

        return Foo2
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        class Foo2(object):
            pass

        return Foo2","def test_classic_deprecated_class__warns(classic_deprecated_class):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_class()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated class"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'",,classic_deprecated_class,test_classic_deprecated_class__warns,classic_deprecated_class,test_classic_deprecated_class__warns,"""Error: The file 'coverage.xml' does not exist""","""494""","""test_pass"""
deprecated,https://github.com/tantale/deprecated,0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_function__warns,[137-145],deprecated/tests/test_deprecated.py,classic_deprecated_function,[31-47],"[32, 33, 35, 36, 37, 39, 41, 43, 44, 45, 47]",91.66666667,test_pass,5.0,9,137,145,6,31,47,17,112,TRUE,TRUE,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,41,26,139,131,TRUE,"def classic_deprecated_function(request):
    if request.param is None:

        @deprecated.classic.deprecated
        def foo1():
            pass

        return foo1
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        def foo1():
            pass

        return foo1","def test_classic_deprecated_function__warns(classic_deprecated_function):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_function()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_function(request):
    if request.param is None:

        @deprecated.classic.deprecated
        def foo1():
            pass

        return foo1
    else:
        args, kwargs = request.param

        @deprecated.classic.deprecated(*args, **kwargs)
        def foo1():
            pass

        return foo1","def test_classic_deprecated_function__warns(classic_deprecated_function):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_function()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'",,classic_deprecated_function,test_classic_deprecated_function__warns,classic_deprecated_function,test_classic_deprecated_function__warns,"""Error: The file 'coverage.xml' does not exist""","""498""","""test_pass"""
deprecated,https://github.com/tantale/deprecated,0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_deprecated.py,test_classic_deprecated_static_method__warns,[174-182],deprecated/tests/test_deprecated.py,classic_deprecated_static_method,[90-110],"[91, 92, 94, 95, 96, 97, 98, 100, 102, 104, 105, 106, 107, 108, 110]",93.75,test_pass,5.0,9,174,182,6,90,110,21,113,TRUE,TRUE,1ebf9b89aa8a199d2d5b5d6634cd908eb80e1e7f,104,85,176,168,TRUE,"def classic_deprecated_static_method(request):
    if request.param is None:

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated
            def foo4():
                pass

        return Foo4.foo4
    else:
        args, kwargs = request.param

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated(*args, **kwargs)
            def foo4():
                pass

        return Foo4.foo4","def test_classic_deprecated_static_method__warns(classic_deprecated_static_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_static_method()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__, 'Incorrect warning stackLevel'","@pytest.fixture(scope=""module"", params=_PARAMS)
def classic_deprecated_static_method(request):
    if request.param is None:

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated
            def foo4():
                pass

        return Foo4.foo4
    else:
        args, kwargs = request.param

        class Foo4(object):
            @staticmethod
            @deprecated.classic.deprecated(*args, **kwargs)
            def foo4():
                pass

        return Foo4.foo4","def test_classic_deprecated_static_method__warns(classic_deprecated_static_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        classic_deprecated_static_method()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)
    assert warn.filename == __file__ or warn.category is WrongStackLevelWarning, 'Incorrect warning stackLevel'",,classic_deprecated_static_method,test_classic_deprecated_static_method__warns,classic_deprecated_static_method,test_classic_deprecated_static_method__warns,"""Error: The file 'coverage.xml' does not exist""","""502""","""test_pass"""
deprecated,https://github.com/tantale/deprecated,0e8d80409623dd2ce25275b2b7190b6ff3ffef8f,deprecated/tests/test_sphinx.py,test_sphinx_deprecated_class_method__warns,[296-307],deprecated/tests/test_sphinx.py,sphinx_deprecated_class_method,[234-244],"[235, 236, 238, 239, 240, 241, 242, 244]",100,test_pass,6.0,12,296,307,8,234,244,11,117,TRUE,TRUE,cdde25aca9fc03f15fa7dd758a6bf653767a5700,277,258,337,329,TRUE,"def sphinx_deprecated_class_method(request):
    if request.param is None:

        class Foo5(object):
            @classmethod
            @deprecated.sphinx.deprecated
            def foo5(cls):
                pass

        return Foo5
    else:
        args, kwargs = request.param

        class Foo5(object):
            @classmethod
            @deprecated.sphinx.deprecated(*args, **kwargs)
            def foo5(cls):
                pass

        return Foo5","def test_sphinx_deprecated_class_method__warns(sphinx_deprecated_class_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        cls = sphinx_deprecated_class_method()
        cls.foo5()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    assert ""deprecated function (or staticmethod)"" in str(warn.message)","@pytest.fixture(scope=""module"", params=_PARAMS)
def sphinx_deprecated_class_method(request):
    kwargs = request.param

    class Foo5(object):
        @classmethod
        @deprecated.sphinx.deprecated(**kwargs)
        def foo5(cls):
            pass

    return Foo5","def test_sphinx_deprecated_class_method__warns(sphinx_deprecated_class_method):
    with warnings.catch_warnings(record=True) as warns:
        warnings.simplefilter(""always"")
        cls = sphinx_deprecated_class_method()
        cls.foo5()
    assert len(warns) == 1
    warn = warns[0]
    assert issubclass(warn.category, DeprecationWarning)
    if sys.version_info >= (3, 9):
        assert ""deprecated class method"" in str(warn.message)
    else:
        assert ""deprecated function (or staticmethod)"" in str(warn.message)",,sphinx_deprecated_class_method,test_sphinx_deprecated_class_method__warns,sphinx_deprecated_class_method,test_sphinx_deprecated_class_method__warns,"""Error: The file 'coverage.xml' does not exist""","""513""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,TRUE,TRUE,dfd5d9e166d3149194fbd35daa07e2862c3f918c,372,369,77,74,TRUE,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""969""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,TRUE,TRUE,356bd078413ebaef0c9af02fe874c9cb6cc84dc9,175,172,77,74,TRUE,"def astimezone(self, tz):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""970""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,TRUE,TRUE,9c472de500859a285149b41876da10896e17948a,175,172,77,74,TRUE,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""971""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,TRUE,TRUE,24500f1cbde4e65b505703fb0be33650591ec49f,175,172,77,74,TRUE,"def astimezone(self, tz):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""972""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone,[76-80],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,76,80,6,381,384,4,333,TRUE,TRUE,f85564c80d607b186f4dbca1ea811604911c489f,172,171,77,74,TRUE,"def astimezone(self, tz):
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone(GMT5())
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone,astimezone,test_astimezone,"""Error: The file 'coverage.xml' does not exist""","""973""","""test_pass"""
freezegun,https://github.com/spulec/freezegun,5f171db0aaa02c4ade003bbc8885e0bb19efbc81,freezegun/tests/test_operations.py,test_astimezone_tz_none,[83-87],freezegun/freezegun/api.py,astimezone,[381-384],"[381, 382, 383, 384]",100,test_pass,2.0,5,83,87,5,381,384,4,334,TRUE,TRUE,dfd5d9e166d3149194fbd35daa07e2862c3f918c,372,369,84,81,TRUE,"def astimezone(self, tz=None):
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))","def test_astimezone_tz_none():
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone()
    assert utils.is_fake_datetime(converted)","    def astimezone(self, tz: Optional[datetime.tzinfo]=None) -> ""FakeDatetime"":
        if tz is None:
            tz = tzlocal()
        return datetime_to_fakedatetime(real_datetime.astimezone(self, tz))
","@freeze_time(""2012-01-14 00:00:00"")
def test_astimezone_tz_none() -> None:
    now = datetime.datetime.now(tz=GMT5())
    converted = now.astimezone()
    assert utils.is_fake_datetime(converted)",,astimezone,test_astimezone_tz_none,astimezone,test_astimezone_tz_none,"""Error: The file 'coverage.xml' does not exist""","""974""","""test_pass"""

==> test_data/keys.txt <==
Selection of Data
proj_name,test_filename,test_method,fm_filename,fm_method,changed_fm,covered_lines,coverage_percentage,test_pass/fail,aim_of_fm_change,change_type,COT
Kuhar, Sachit's message action menu


AF:
proj_name,test_filename,old_test_method,old_test_method_body,new_test_method,new_test_lines,fm_method,test_pass/fail,coverage_percentage

proj_name,
test_filename,
test_method -> old_test_method
       N/A       -> old_test_method_body
N/A               -> new_test_method
N/A               -> new_test_lines
‹Shanto›'s message action menu
fm_filename,
fm_method, 
changed_fm  -> N/A
test_pass/fail
aim_of_fm_change -> N/A
coverage_percentage
COT -> N/A
covered_lines -> covered_lines


(py3_9) [ec2-user@ip-172-31-13-132 bedrock_experiment]$ vim data/Claude3-5_690_tests_with_Changed_Focal_Meth_CC_Updated.csv
proj_name,test_filename,test_method,fm_filename,fm_method,changed_fm,covered_lines,coverage_percentage,test_pass/fail,aim_of_fm_change,change_type,COT

(py3_9) [ec2-user@ip-172-31-13-132 bedrock_experiment]$ vim data/Claude3-5_690_tests_with_Changed_Focal_Meth_AF_Updated.csv
proj_name,test_filename,test_method,fm_filename,fm_method,changed_fm,covered_lines,coverage_percentage,test_pass/fail,aim_of_fm_change,change_type,COT
‹Shanto›'s message action me


==> test_data/real_cc.csv <==
Project,Repository,CommitId,TestCaseFile,TestCaseMethod,TestCaseLines,FocalMethodFile,FocalMethod,FocalMethodLines,FocalMethodLinesCovered,CoveragePercent,TestCaseResult,CyclomaticComplexity,TestCaseNumberOfLines,TestCaseStartLine,TestCaseEndLine,TestCaseNumberOfCalls,FocalMethodStartLine,FocalMethodEndLine,FocalMethodNumberOfLines,originalfileindex,FocalMethodChanged,HasChanges,OldCommitId,OldFocalMethodEndLine,OldFocalMethodStartLine,OldTestCaseEndLine,OldTestCaseStartLine,TestCaseChanged,old_focal_method_code,old_test_case_code,original_focal_method_code,original_test_case_code,test_case_diff,OldFocalMethodFunction,OldTestCaseFunction,OriginalFocalMethodFunction,OriginalTestCaseFunction,covered_percentage,index,result,original_covered_methods,original_coverage_percentage,original_result
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_iterate_requests,[110-116],airtable-python-wrapper/pyairtable/api/api.py,iterate_requests,[295-348],"[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass,3.0,7,110,116,4,295,348,54,8,True,True,ba96d6dc3f7a9cfeb55afab64c46b271b994afa5,325,290,116,110,True,"def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        while True:
            response = self.request(method, url, fallback=fallback, options=options)
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := response.get(offset_field)):
                return
            options = {**options, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]","    def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        params: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            params: Additional query params to append to the URL as-is.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        params = params or {}

        def _get_offset_field(response: Dict[str, Any]) -> Optional[str]:
            value = response.get(""pagination"") or response  # see Enterprise.audit_log
            field_names = offset_field.split(""."")
            while field_names:
                if not (value := value.get(field_names.pop(0))):
                    return None
            return str(value)

        while True:
            response = self.request(
                method=method,
                url=url,
                fallback=fallback,
                options=options,
                params=params,
            )
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := _get_offset_field(response)):
                return
            params = {**params, offset_field: offset}
","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]
",,iterate_requests,test_iterate_requests,iterate_requests,test_iterate_requests,"""50.0""","""17""","""test_pass""","[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_iterate_requests,[110-116],airtable-python-wrapper/pyairtable/api/api.py,iterate_requests,[295-348],"[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass,3.0,7,110,116,4,295,348,54,8,True,True,be0c5526aa32a21952bd857e2f6a7542b685b870,307,272,85,79,True,"def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Makes one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        while True:
            response = self.request(method, url, fallback=fallback, options=options)
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := response.get(offset_field)):
                return
            options = {**options, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]","    def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        params: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            params: Additional query params to append to the URL as-is.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        params = params or {}

        def _get_offset_field(response: Dict[str, Any]) -> Optional[str]:
            value = response.get(""pagination"") or response  # see Enterprise.audit_log
            field_names = offset_field.split(""."")
            while field_names:
                if not (value := value.get(field_names.pop(0))):
                    return None
            return str(value)

        while True:
            response = self.request(
                method=method,
                url=url,
                fallback=fallback,
                options=options,
                params=params,
            )
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := _get_offset_field(response)):
                return
            params = {**params, offset_field: offset}
","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]
",,iterate_requests,test_iterate_requests,iterate_requests,test_iterate_requests,"""50.0""","""18""","""test_pass""","[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper, 7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_audit_log,[167-183],airtable-python-wrapper/pyairtable/api/enterprise.py,audit_log,[106-227],"[106, 194, 195, 196, 197, 198, 199, 200, 212, 213, 214, 215, 221, 222, 223, 224, 225, 226, 227]",38.7755102,test_pass,4.0,17,167,183,5,106,227,122,25,True,True,5d49275fd573690a7db18214e4a9666aa6540cc3,223,102,165,159,True,"def audit_log(
        self,
        *,
        page_size: Optional[int] = None,
        page_limit: Optional[int] = None,
        sort_asc: Optional[bool] = False,
        previous: Optional[str] = None,
        next: Optional[str] = None,
        start_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        end_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        user_id: Optional[Union[str, Iterable[str]]] = None,
        event_type: Optional[Union[str, Iterable[str]]] = None,
        model_id: Optional[Union[str, Iterable[str]]] = None,
        category: Optional[Union[str, Iterable[str]]] = None,
    ) -> Iterator[AuditLogResponse]:
        """"""
        Retrieve and yield results from the `Audit Log <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__,
        one page of results at a time. Each result is an instance of :class:`~pyairtable.models.audit.AuditLogResponse`
        and contains the pagination IDs returned from the API, as described in the linked documentation.

        By default, the Airtable API will return up to 180 days of audit log events, going backwards from most recent.
        Retrieving all records may take some time, but is as straightforward as:

            >>> enterprise = Enterprise(""entYourEnterpriseId"")
            >>> events = [
            ...     event
            ...     for page in enterprise.audit_log()
            ...     for event in page.events
            ... ]

        If you are creating a record of all audit log events, you probably want to start with the earliest
        events in the retention window and iterate chronologically. You'll likely have a job running
        periodically in the background, so you'll need some way to persist the pagination IDs retrieved
        from the API in case that job is interrupted and needs to be restarted.

        The sample code below will use a local file to remember the next page's ID, so that if the job is
        interrupted, it will resume where it left off (potentially processing some entries twice).

        .. code-block:: python

            import os
            import shelve
            import pyairtable

            def handle_event(event):
                print(event)

            api = pyairtable.Api(os.environ[""AIRTABLE_API_KEY""])
            enterprise = api.enterprise(os.environ[""AIRTABLE_ENTERPRISE_ID""])
            persistence = shelve.open(""audit_log.db"")
            first_page = persistence.get(""next"", None)

            for page in enterprise.audit_log(sort_asc=True, next=first_page):
                for event in page.events:
                    handle_event(event)
                persistence[""next""] = page.pagination.next

        For more information on any of the keyword parameters below, refer to the
        `audit log events <https://airtable.com/developers/web/api/audit-log-events>`__
        API documentation.

        Args:
            page_size: How many events per page to return (maximum 100).
            page_limit: How many pages to return before stopping.
            sort_asc: Whether to sort in ascending order (earliest to latest)
                rather than descending order (latest to earliest).
            previous: Requests the previous page of results from the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            next: Requests the next page of results according to the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            start_time: Earliest timestamp to retrieve (inclusive).
            end_time: Latest timestamp to retrieve (inclusive).
            originating_user_id: Retrieve audit log events originating
                from the provided user ID or IDs (maximum 100).
            event_type: Retrieve audit log events falling under the provided
                `audit log event type <https://airtable.com/developers/web/api/audit-log-event-types>`__
                or types (maximum 100).
            model_id: Retrieve audit log events taking action on, or involving,
                the provided model ID or IDs (maximum 100).
            category: Retrieve audit log events belonging to the provided
                audit log event category or categories.

        Returns:
            An object representing a single page of audit log results.
        """"""

        start_time = _coerce_isoformat(start_time)
        end_time = _coerce_isoformat(end_time)
        user_id = _coerce_list(user_id)
        event_type = _coerce_list(event_type)
        model_id = _coerce_list(model_id)
        category = _coerce_list(category)
        params = {
            ""startTime"": start_time,
            ""endTime"": end_time,
            ""originatingUserId"": user_id,
            ""eventType"": event_type,
            ""modelId"": model_id,
            ""category"": category,
            ""pageSize"": page_size,
            ""sortOrder"": (""ascending"" if sort_asc else ""descending""),
            ""previous"": previous,
            ""next"": next,
        }
        params = {k: v for (k, v) in params.items() if v}
        offset_field = ""next"" if sort_asc else ""previous""
        url = self.api.build_url(f""meta/enterpriseAccounts/{self.id}/auditLogEvents"")
        iter_requests = self.api.iterate_requests(
            method=""GET"",
            url=url,
            params=params,
            offset_field=offset_field,
        )
        for count, response in enumerate(iter_requests, start=1):
            parsed = AuditLogResponse.parse_obj(response)
            yield parsed
            if not parsed.events:
                return
            if page_limit is not None and count >= page_limit:
                return","def test_audit_log(enterprise, fncall, expected_size):
    events = [
        event
        for page in enterprise.audit_log(*fncall.args, **fncall.kwargs)
        for event in page.events
    ]
    assert len(events) == expected_size","    def audit_log(
        self,
        *,
        page_size: Optional[int] = None,
        page_limit: Optional[int] = None,
        sort_asc: Optional[bool] = False,
        previous: Optional[str] = None,
        next: Optional[str] = None,
        start_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        end_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        user_id: Optional[Union[str, Iterable[str]]] = None,
        event_type: Optional[Union[str, Iterable[str]]] = None,
        model_id: Optional[Union[str, Iterable[str]]] = None,
        category: Optional[Union[str, Iterable[str]]] = None,
    ) -> Iterator[AuditLogResponse]:
        """"""
        Retrieve and yield results from the `Audit Log <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__,
        one page of results at a time. Each result is an instance of :class:`~pyairtable.models.audit.AuditLogResponse`
        and contains the pagination IDs returned from the API, as described in the linked documentation.

        By default, the Airtable API will return up to 180 days of audit log events, going backwards from most recent.
        Retrieving all records may take some time, but is as straightforward as:

            >>> enterprise = Enterprise(""entYourEnterpriseId"")
            >>> events = [
            ...     event
            ...     for page in enterprise.audit_log()
            ...     for event in page.events
            ... ]

        If you are creating a record of all audit log events, you probably want to start with the earliest
        events in the retention window and iterate chronologically. You'll likely have a job running
        periodically in the background, so you'll need some way to persist the pagination IDs retrieved
        from the API in case that job is interrupted and needs to be restarted.

        The sample code below will use a local file to remember the next page's ID, so that if the job is
        interrupted, it will resume where it left off (potentially processing some entries twice).

        .. code-block:: python

            import os
            import shelve
            import pyairtable

            def handle_event(event):
                print(event)

            api = pyairtable.Api(os.environ[""AIRTABLE_API_KEY""])
            enterprise = api.enterprise(os.environ[""AIRTABLE_ENTERPRISE_ID""])
            persistence = shelve.open(""audit_log.db"")
            first_page = persistence.get(""next"", None)

            for page in enterprise.audit_log(sort_asc=True, next=first_page):
                for event in page.events:
                    handle_event(event)
                persistence[""next""] = page.pagination.next

        For more information on any of the keyword parameters below, refer to the
        `audit log events <https://airtable.com/developers/web/api/audit-log-events>`__
        API documentation.

        Args:
            page_size: How many events per page to return (maximum 100).
            page_limit: How many pages to return before stopping.
            sort_asc: Whether to sort in ascending order (earliest to latest)
                rather than descending order (latest to earliest).
            previous: Requests the previous page of results from the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            next: Requests the next page of results according to the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            start_time: Earliest timestamp to retrieve (inclusive).
            end_time: Latest timestamp to retrieve (inclusive).
            originating_user_id: Retrieve audit log events originating
                from the provided user ID or IDs (maximum 100).
            event_type: Retrieve audit log events falling under the provided
                `audit log event type <https://airtable.com/developers/web/api/audit-log-event-types>`__
                or types (maximum 100).
            model_id: Retrieve audit log events taking action on, or involving,
                the provided model ID or IDs (maximum 100).
            category: Retrieve audit log events belonging to the provided
                audit log event category or categories.

        Returns:
            An object representing a single page of audit log results.
        """"""

        start_time = coerce_iso_str(start_time)
        end_time = coerce_iso_str(end_time)
        user_id = coerce_list_str(user_id)
        event_type = coerce_list_str(event_type)
        model_id = coerce_list_str(model_id)
        category = coerce_list_str(category)
        params = {
            ""startTime"": start_time,
            ""endTime"": end_time,
            ""originatingUserId"": user_id,
            ""eventType"": event_type,
            ""modelId"": model_id,
            ""category"": category,
            ""pageSize"": page_size,
            ""sortOrder"": (""ascending"" if sort_asc else ""descending""),
            ""previous"": previous,
            ""next"": next,
        }
        params = {k: v for (k, v) in params.items() if v}
        offset_field = ""next"" if sort_asc else ""previous""
        url = self.api.build_url(f""meta/enterpriseAccounts/{self.id}/auditLogEvents"")
        iter_requests = self.api.iterate_requests(
            method=""GET"",
            url=url,
            params=params,
            offset_field=offset_field,
        )
        for count, response in enumerate(iter_requests, start=1):
            parsed = AuditLogResponse.parse_obj(response)
            yield parsed
            if not parsed.events:
                return
            if page_limit is not None and count >= page_limit:
                return
","@pytest.mark.parametrize(
    ""fncall,expected_size"",
    [
        (call(), N_AUDIT_PAGES * N_AUDIT_PAGE_SIZE),
        (call(page_limit=1), N_AUDIT_PAGE_SIZE),
    ],
)
def test_audit_log(enterprise, fncall, expected_size):
    """"""
    Test that we iterate through multiple pages of the audit log. correctly
    """"""
    events = [
        event
        for page in enterprise.audit_log(*fncall.args, **fncall.kwargs)
        for event in page.events
    ]
    assert len(events) == expected_size
",,audit_log,test_audit_log,audit_log,test_audit_log,"""2.0408163265306123""","""66""","""test_fail""","[106, 194, 195, 196, 197, 198, 199, 200, 212, 213, 214, 215, 221, 222, 223, 224, 225, 226, 227]",38.7755102,test_pass


==> test_data/real_cc_2.csv <==
Project,Repository,CommitId,TestCaseFile,TestCaseMethod,TestCaseLines,FocalMethodFile,FocalMethod,FocalMethodLines,FocalMethodLinesCovered,CoveragePercent,TestCaseResult,CyclomaticComplexity,TestCaseNumberOfLines,TestCaseStartLine,TestCaseEndLine,TestCaseNumberOfCalls,FocalMethodStartLine,FocalMethodEndLine,FocalMethodNumberOfLines,originalfileindex,FocalMethodChanged,HasChanges,OldCommitId,OldFocalMethodEndLine,OldFocalMethodStartLine,OldTestCaseEndLine,OldTestCaseStartLine,TestCaseChanged,old_focal_method_code,old_test_case_code,original_focal_method_code,original_test_case_code,test_case_diff,OldFocalMethodFunction,OldTestCaseFunction,OriginalFocalMethodFunction,OriginalTestCaseFunction,covered_percentage,index,result,original_covered_methods,original_coverage_percentage,original_result
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_iterate_requests,[110-116],airtable-python-wrapper/pyairtable/api/api.py,iterate_requests,[295-348],"[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass,3.0,7,110,116,4,295,348,54,8,TRUE,TRUE,ba96d6dc3f7a9cfeb55afab64c46b271b994afa5,325,290,116,110,TRUE,"def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        while True:
            response = self.request(method, url, fallback=fallback, options=options)
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := response.get(offset_field)):
                return
            options = {**options, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]","def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        params: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            params: Additional query params to append to the URL as-is.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        params = params or {}

        def _get_offset_field(response: Dict[str, Any]) -> Optional[str]:
            value = response.get(""pagination"") or response  # see Enterprise.audit_log
            field_names = offset_field.split(""."")
            while field_names:
                if not (value := value.get(field_names.pop(0))):
                    return None
            return str(value)

        while True:
            response = self.request(
                method=method,
                url=url,
                fallback=fallback,
                options=options,
                params=params,
            )
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := _get_offset_field(response)):
                return
            params = {**params, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]",,iterate_requests,test_iterate_requests,iterate_requests,test_iterate_requests,"""50.0""","""17""","""test_pass""","[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_api.py,test_iterate_requests,[110-116],airtable-python-wrapper/pyairtable/api/api.py,iterate_requests,[295-348],"[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass,3.0,7,110,116,4,295,348,54,8,TRUE,TRUE,be0c5526aa32a21952bd857e2f6a7542b685b870,307,272,85,79,TRUE,"def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Makes one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        while True:
            response = self.request(method, url, fallback=fallback, options=options)
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := response.get(offset_field)):
                return
            options = {**options, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]","def iterate_requests(
        self,
        method: str,
        url: str,
        fallback: Optional[Tuple[str, str]] = None,
        options: Optional[Dict[str, Any]] = None,
        params: Optional[Dict[str, Any]] = None,
        offset_field: str = ""offset"",
    ) -> Iterator[Any]:
        """"""
        Make one or more requests and iterates through each result.

        If the response payload contains an 'offset' value, this method will perform
        another request with that offset value as a parameter (query params for GET,
        body payload for POST/PATCH/etc).

        If the response payload is not a 'dict', it will be yielded as normal
        and the method will return.

        Args:
            method: HTTP method to use.
            url: The URL we're attempting to call.
            fallback: The method and URL to use if we have to convert a GET to a POST.
            options: Airtable-specific query params to use while fetching records.
                See :ref:`Parameters` for valid options.
            params: Additional query params to append to the URL as-is.
            offset_field: The key to use in the API response to determine whether
                there are additional pages to retrieve.
        """"""
        options = options or {}
        params = params or {}

        def _get_offset_field(response: Dict[str, Any]) -> Optional[str]:
            value = response.get(""pagination"") or response  # see Enterprise.audit_log
            field_names = offset_field.split(""."")
            while field_names:
                if not (value := value.get(field_names.pop(0))):
                    return None
            return str(value)

        while True:
            response = self.request(
                method=method,
                url=url,
                fallback=fallback,
                options=options,
                params=params,
            )
            yield response
            if not isinstance(response, dict):
                return
            if not (offset := _get_offset_field(response)):
                return
            params = {**params, offset_field: offset}","def test_iterate_requests(api: Api, requests_mock):
    url = ""https://example.com""
    response_list = [{""json"": {""page"": n, ""offset"": n + 1}} for n in range(1, 3)]
    response_list[-1][""json""][""offset""] = None
    requests_mock.get(url, response_list=response_list)
    responses = list(api.iterate_requests(""GET"", url))
    assert responses == [response[""json""] for response in response_list]",,iterate_requests,test_iterate_requests,iterate_requests,test_iterate_requests,"""50.0""","""18""","""test_pass""","[295, 324, 325, 327, 328, 329, 330, 331, 332, 333, 336, 343, 344, 345, 346, 347, 348]",53.125,test_pass
airtable-python-wrapper,https://github.com/gtalarico/airtable-python-wrapper,7029671178f2964848104fde3e13e09d37a20edc,airtable-python-wrapper/tests/test_api_enterprise.py,test_audit_log,[167-183],airtable-python-wrapper/pyairtable/api/enterprise.py,audit_log,[106-227],"[106, 194, 195, 196, 197, 198, 199, 200, 212, 213, 214, 215, 221, 222, 223, 224, 225, 226, 227]",38.7755102,test_pass,4.0,17,167,183,5,106,227,122,25,TRUE,TRUE,5d49275fd573690a7db18214e4a9666aa6540cc3,223,102,165,159,TRUE,"def audit_log(
        self,
        *,
        page_size: Optional[int] = None,
        page_limit: Optional[int] = None,
        sort_asc: Optional[bool] = False,
        previous: Optional[str] = None,
        next: Optional[str] = None,
        start_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        end_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        user_id: Optional[Union[str, Iterable[str]]] = None,
        event_type: Optional[Union[str, Iterable[str]]] = None,
        model_id: Optional[Union[str, Iterable[str]]] = None,
        category: Optional[Union[str, Iterable[str]]] = None,
    ) -> Iterator[AuditLogResponse]:
        """"""
        Retrieve and yield results from the `Audit Log <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__,
        one page of results at a time. Each result is an instance of :class:`~pyairtable.models.audit.AuditLogResponse`
        and contains the pagination IDs returned from the API, as described in the linked documentation.

        By default, the Airtable API will return up to 180 days of audit log events, going backwards from most recent.
        Retrieving all records may take some time, but is as straightforward as:

            >>> enterprise = Enterprise(""entYourEnterpriseId"")
            >>> events = [
            ...     event
            ...     for page in enterprise.audit_log()
            ...     for event in page.events
            ... ]

        If you are creating a record of all audit log events, you probably want to start with the earliest
        events in the retention window and iterate chronologically. You'll likely have a job running
        periodically in the background, so you'll need some way to persist the pagination IDs retrieved
        from the API in case that job is interrupted and needs to be restarted.

        The sample code below will use a local file to remember the next page's ID, so that if the job is
        interrupted, it will resume where it left off (potentially processing some entries twice).

        .. code-block:: python

            import os
            import shelve
            import pyairtable

            def handle_event(event):
                print(event)

            api = pyairtable.Api(os.environ[""AIRTABLE_API_KEY""])
            enterprise = api.enterprise(os.environ[""AIRTABLE_ENTERPRISE_ID""])
            persistence = shelve.open(""audit_log.db"")
            first_page = persistence.get(""next"", None)

            for page in enterprise.audit_log(sort_asc=True, next=first_page):
                for event in page.events:
                    handle_event(event)
                persistence[""next""] = page.pagination.next

        For more information on any of the keyword parameters below, refer to the
        `audit log events <https://airtable.com/developers/web/api/audit-log-events>`__
        API documentation.

        Args:
            page_size: How many events per page to return (maximum 100).
            page_limit: How many pages to return before stopping.
            sort_asc: Whether to sort in ascending order (earliest to latest)
                rather than descending order (latest to earliest).
            previous: Requests the previous page of results from the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            next: Requests the next page of results according to the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            start_time: Earliest timestamp to retrieve (inclusive).
            end_time: Latest timestamp to retrieve (inclusive).
            originating_user_id: Retrieve audit log events originating
                from the provided user ID or IDs (maximum 100).
            event_type: Retrieve audit log events falling under the provided
                `audit log event type <https://airtable.com/developers/web/api/audit-log-event-types>`__
                or types (maximum 100).
            model_id: Retrieve audit log events taking action on, or involving,
                the provided model ID or IDs (maximum 100).
            category: Retrieve audit log events belonging to the provided
                audit log event category or categories.

        Returns:
            An object representing a single page of audit log results.
        """"""

        start_time = _coerce_isoformat(start_time)
        end_time = _coerce_isoformat(end_time)
        user_id = _coerce_list(user_id)
        event_type = _coerce_list(event_type)
        model_id = _coerce_list(model_id)
        category = _coerce_list(category)
        params = {
            ""startTime"": start_time,
            ""endTime"": end_time,
            ""originatingUserId"": user_id,
            ""eventType"": event_type,
            ""modelId"": model_id,
            ""category"": category,
            ""pageSize"": page_size,
            ""sortOrder"": (""ascending"" if sort_asc else ""descending""),
            ""previous"": previous,
            ""next"": next,
        }
        params = {k: v for (k, v) in params.items() if v}
        offset_field = ""next"" if sort_asc else ""previous""
        url = self.api.build_url(f""meta/enterpriseAccounts/{self.id}/auditLogEvents"")
        iter_requests = self.api.iterate_requests(
            method=""GET"",
            url=url,
            params=params,
            offset_field=offset_field,
        )
        for count, response in enumerate(iter_requests, start=1):
            parsed = AuditLogResponse.parse_obj(response)
            yield parsed
            if not parsed.events:
                return
            if page_limit is not None and count >= page_limit:
                return","def test_audit_log(enterprise, fncall, expected_size):
    events = [
        event
        for page in enterprise.audit_log(*fncall.args, **fncall.kwargs)
        for event in page.events
    ]
    assert len(events) == expected_size","def audit_log(
        self,
        *,
        page_size: Optional[int] = None,
        page_limit: Optional[int] = None,
        sort_asc: Optional[bool] = False,
        previous: Optional[str] = None,
        next: Optional[str] = None,
        start_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        end_time: Optional[Union[str, datetime.date, datetime.datetime]] = None,
        user_id: Optional[Union[str, Iterable[str]]] = None,
        event_type: Optional[Union[str, Iterable[str]]] = None,
        model_id: Optional[Union[str, Iterable[str]]] = None,
        category: Optional[Union[str, Iterable[str]]] = None,
    ) -> Iterator[AuditLogResponse]:
        """"""
        Retrieve and yield results from the `Audit Log <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__,
        one page of results at a time. Each result is an instance of :class:`~pyairtable.models.audit.AuditLogResponse`
        and contains the pagination IDs returned from the API, as described in the linked documentation.

        By default, the Airtable API will return up to 180 days of audit log events, going backwards from most recent.
        Retrieving all records may take some time, but is as straightforward as:

            >>> enterprise = Enterprise(""entYourEnterpriseId"")
            >>> events = [
            ...     event
            ...     for page in enterprise.audit_log()
            ...     for event in page.events
            ... ]

        If you are creating a record of all audit log events, you probably want to start with the earliest
        events in the retention window and iterate chronologically. You'll likely have a job running
        periodically in the background, so you'll need some way to persist the pagination IDs retrieved
        from the API in case that job is interrupted and needs to be restarted.

        The sample code below will use a local file to remember the next page's ID, so that if the job is
        interrupted, it will resume where it left off (potentially processing some entries twice).

        .. code-block:: python

            import os
            import shelve
            import pyairtable

            def handle_event(event):
                print(event)

            api = pyairtable.Api(os.environ[""AIRTABLE_API_KEY""])
            enterprise = api.enterprise(os.environ[""AIRTABLE_ENTERPRISE_ID""])
            persistence = shelve.open(""audit_log.db"")
            first_page = persistence.get(""next"", None)

            for page in enterprise.audit_log(sort_asc=True, next=first_page):
                for event in page.events:
                    handle_event(event)
                persistence[""next""] = page.pagination.next

        For more information on any of the keyword parameters below, refer to the
        `audit log events <https://airtable.com/developers/web/api/audit-log-events>`__
        API documentation.

        Args:
            page_size: How many events per page to return (maximum 100).
            page_limit: How many pages to return before stopping.
            sort_asc: Whether to sort in ascending order (earliest to latest)
                rather than descending order (latest to earliest).
            previous: Requests the previous page of results from the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            next: Requests the next page of results according to the given ID.
                See the `audit log integration guide <https://airtable.com/developers/web/api/audit-logs-integration-guide>`__
                for more information on pagination parameters.
            start_time: Earliest timestamp to retrieve (inclusive).
            end_time: Latest timestamp to retrieve (inclusive).
            originating_user_id: Retrieve audit log events originating
                from the provided user ID or IDs (maximum 100).
            event_type: Retrieve audit log events falling under the provided
                `audit log event type <https://airtable.com/developers/web/api/audit-log-event-types>`__
                or types (maximum 100).
            model_id: Retrieve audit log events taking action on, or involving,
                the provided model ID or IDs (maximum 100).
            category: Retrieve audit log events belonging to the provided
                audit log event category or categories.

        Returns:
            An object representing a single page of audit log results.
        """"""

        start_time = coerce_iso_str(start_time)
        end_time = coerce_iso_str(end_time)
        user_id = coerce_list_str(user_id)
        event_type = coerce_list_str(event_type)
        model_id = coerce_list_str(model_id)
        category = coerce_list_str(category)
        params = {
            ""startTime"": start_time,
            ""endTime"": end_time,
            ""originatingUserId"": user_id,
            ""eventType"": event_type,
            ""modelId"": model_id,
            ""category"": category,
            ""pageSize"": page_size,
            ""sortOrder"": (""ascending"" if sort_asc else ""descending""),
            ""previous"": previous,
            ""next"": next,
        }
        params = {k: v for (k, v) in params.items() if v}
        offset_field = ""next"" if sort_asc else ""previous""
        url = self.api.build_url(f""meta/enterpriseAccounts/{self.id}/auditLogEvents"")
        iter_requests = self.api.iterate_requests(
            method=""GET"",
            url=url,
            params=params,
            offset_field=offset_field,
        )
        for count, response in enumerate(iter_requests, start=1):
            parsed = AuditLogResponse.parse_obj(response)
            yield parsed
            if not parsed.events:
                return
            if page_limit is not None and count >= page_limit:
                return","@pytest.mark.parametrize(
    ""fncall,expected_size"",
    [
        (call(), N_AUDIT_PAGES * N_AUDIT_PAGE_SIZE),
        (call(page_limit=1), N_AUDIT_PAGE_SIZE),
    ],
)
def test_audit_log(enterprise, fncall, expected_size):
    """"""
    Test that we iterate through multiple pages of the audit log. correctly
    """"""
    events = [
        event
        for page in enterprise.audit_log(*fncall.args, **fncall.kwargs)
        for event in page.events
    ]
    assert len(events) == expected_size",,audit_log,test_audit_log,audit_log,test_audit_log,"""2.0408163265306123""","""66""","""test_fail""","[106, 194, 195, 196, 197, 198, 199, 200, 212, 213, 214, 215, 221, 222, 223, 224, 225, 226, 227]",38.7755102,test_pass
